CatchBench: When Can an Agent Failure Be Caught?

When can an agent failure be caught? A weak audit score alone cannot identify whether the record or the method is limiting. CatchBench therefore puts one auditor's question to three information states: the declared configuration before a run (PRE), a growing prefix of its trace (LIVE), and the finished trace (POST). Prior benchmarks fix one of these states or vary the telemetry; to our knowledge none scores all three under one task-method interface. Each state admits different questions, so seven task contracts carry their own labels and metrics rather than one leaderboard. Four are evidential; three are Gold-derived mechanism diagnostics. The release scores 72 entrants, from rule scanners and structural models to eleven LLM judges across nine model families (GPT, Claude, Gemini, Gemma, Llama, Qwen, DeepSeek, Mistral, Nova), over 1187 declared configurations and 1162 recorded runs. Every recorded comparison is published as a measured difference with its interval, uncorrected, and no board declares a winner it cannot show. The three sharpest results cut against our own data. One rule reads declaration order alone and reaches a perfect F1 on one of six configuration sources, so a score there measures how the corpus was built. Our admissibility bar then rejected one injected substrate and withheld evidential status from the other. A published structural gain also turns on which size reference it is measured against. A benchmark number is therefore not interpretable until the process behind its labels is published and tested for the shortcut it may leave. We report all three, and regenerate every ordering from released predictions with no model call.

==> figure/board.txt <==
CatchBench :: PRE + POST + LIVE board(s)
Corpus revisions :: Who&When=59b9fcba1aaed7bbf206b5f4d3c68b8face2f49c | SWE-Gym=baf3a4e4bff514d48ddc08a93a2ade5c126212c7 | tau-bench=382e57d1784b55c5155f4ef394ef48f1c747a287

PRE over_privilege: 1187 configs across 6 corpora {'crewai': 298, 'injecagent': 340, 'mcp': 144, 'n8n': 219, 'sweagent': 130, 'synthetic': 56}
Who&When: 126 failed runs, 1099 steps (11% faults), human mistake_step labels.
swegym: 376 runs (188 failed, 188 resolved), run-level outcome labels.
tau: 660 runs (363 failed, 297 resolved), run-level outcome labels.
swegym-gold: 188 clean SWE-Gym runs, one injected fault each (82 stale-state, 106 dropped-grounding), injection-site labels (deps INFERRED, characterized as a proxy).
swegym-gold: 166 runs affording both faults, each injected with a stale-state and a dropped-grounding copy (paired), cause attribution by ROC-AUC.
tau-bench-gold-v2: 660 tau-bench named-value runs; 614 dropped-grounding clean/injected pairs at seed 0, from 2077 eligible sites in 614 runs. Stale-state has 16 sites in 6 runs and is not scored.
swegym: 376 runs (>=4 steps; 188 failed, 188 resolved), streaming prefixes [25%, 50%, 75%, 100%], run-level outcome labels.
tau: 660 runs (>=4 steps; 363 failed, 297 resolved), streaming prefixes [25%, 50%, 75%, 100%], run-level outcome labels.
swegym-gold: 82 stale-state injections over real SWE-Gym runs (paired clean controls), online detection at FPR [5%, 10%].

[PRE] pre_over_privilege :: multi
  method                          precision    recall        f1  coverage
  flag_all                            0.430     1.000     0.601     1.000
  flag_none                           0.000     0.000     0.000     1.000
  flag_risky_perms                    0.418     0.564     0.480     1.000
  owasp_excess_permissions            0.504     0.506     0.505     1.000
  owasp_excess_functionality          0.538     0.796     0.642     1.000
  owasp_privilege_escalation          0.811     0.010     0.020     1.000
  unrequested_high_impact             0.633     0.148     0.240     1.000
  sensitive_access                    0.763     0.016     0.030     1.000
  owasp_asi_combined                  0.511     0.910     0.654     1.000
  oracle_privilege_diff               1.000     1.000     1.000     1.000
  llm_judge_needed(llama-3.3-70b)     0.594     0.839     0.695     0.996

[POST] post_localization :: whoandwhen
  method                                         top1      top3       mrr
  random                                        0.119     0.346     0.324
  auditable (blast)                             0.159     0.516     0.407
  position                                      0.159     0.516     0.407
  pygod (graph AD)                              0.048     0.302     0.258
  exec-rank (sup.)                              0.211     0.614     0.454
  llm-judge all-at-once (claude-opus-4.8)       0.421     0.698     0.605
  llm-judge all-at-once (deepseek-r1)           0.405     0.754     0.606
  llm-judge all-at-once (gemini)                0.357     0.722     0.572
  llm-judge all-at-once (gemma-3-12b)           0.206     0.524     0.427
  llm-judge all-at-once (gpt-5.4)               0.413     0.714     0.601
  llm-judge all-at-once (gpt-5.5)               0.452     0.667     0.618
  llm-judge all-at-once (gpt-oss-20b)           0.333     0.595     0.521
  llm-judge all-at-once (llama-3.3-70b)         0.333     0.579     0.515
  llm-judge all-at-once (mistral-small)         0.135     0.421     0.363
  llm-judge all-at-once (nova-micro)            0.127     0.397     0.342
  llm-judge all-at-once (qwen3-32b)             0.349     0.659     0.541
  llm-judge binary-search (claude-opus-4.8)     0.357     0.357     0.357
  llm-judge binary-search (deepseek-r1)         0.405     0.405     0.405
  llm-judge binary-search (gemini)              0.357     0.357     0.357
  llm-judge binary-search (gemma-3-12b)         0.159     0.159     0.159
  llm-judge binary-search (gpt-5.4)             0.365     0.365     0.365
  llm-judge binary-search (gpt-5.5)             0.421     0.421     0.421
  llm-judge binary-search (llama-3.3-70b)       0.222     0.222     0.222
  llm-judge binary-search (mistral-small)       0.214     0.214     0.214
  llm-judge binary-search (nova-micro)          0.167     0.167     0.167
  llm-judge binary-search (qwen3-32b)           0.127     0.127     0.127
  llm-judge step-by-step (claude-opus-4.8)      0.389     0.389     0.389
  llm-judge step-by-step (deepseek-r1)          0.317     0.317     0.317
  llm-judge step-by-step (gemini)               0.341     0.341     0.341
  llm-judge step-by-step (gemma-3-12b)          0.230     0.230     0.230
  llm-judge step-by-step (gpt-5.4)              0.381     0.381     0.381
  llm-judge step-by-step (gpt-5.5)              0.397     0.397     0.397
  llm-judge step-by-step (llama-3.3-70b)        0.222     0.222     0.222
  llm-judge step-by-step (mistral-small)        0.190     0.190     0.190
  llm-judge step-by-step (nova-micro)           0.167     0.167     0.167
  llm-judge step-by-step (qwen3-32b)            0.254     0.254     0.254

[POST] post_detection :: swegym
  method                  roc_auc
  random                    0.483
  size (flat)               0.663
  pyod-flatten (ECOD)       0.765
  pygod (graph AD)          0.547
  guardian (recon-AE)       0.767
  auditable (size+deps)     0.804
  full                      0.819
  g-safeguard (sup GNN)     0.828
  pyod-iforest              0.571
  pyod-knn                  0.446
  pyod-lof                  0.584
  pyod-copod                0.625
  pyod-hbos                 0.319
  pygod-conad               0.750
  pygod-anomalydae          0.592
  pygod-gaan                0.850

[POST] post_detection :: tau
  method                  roc_auc
  random                    0.498
  size (flat)               0.619
  pyod-flatten (ECOD)       0.555
  pygod (graph AD)          0.550
  guardian (recon-AE)       0.542
  auditable (size+deps)     0.665
  full                      0.665
  g-safeguard (sup GNN)     0.626
  pyod-iforest              0.561
  pyod-knn                  0.575
  pyod-lof                  0.504
  pyod-copod                0.593
  pyod-hbos                 0.562
  pygod-conad               0.552
  pygod-anomalydae          0.490
  pygod-gaan                0.517

[POST] gold_localization :: swegym-gold
  method                       top1      top3       mrr
  random                      0.032     0.099     0.128
  position                    0.000     0.000     0.078
  degree                      0.045     0.247     0.216
  has-dep (control)           0.078     0.234     0.217
  max-span (control)          0.309     0.417     0.407
  auditable (dep-anomaly)     0.309     0.414     0.402
  pygod (graph AD)            0.165     0.362     0.329

[POST] gold_attribution :: swegym-gold
  method                      roc_auc
  random                        0.498
  max-span (higher=stale)       0.675
  edge-count (higher=stale)     0.566

[POST] gold_v2_namedvalue :: tau-bench-gold-v2
  method                      top1   run_auc
  random (matched floor)     0.497     0.500
  format-outlier             0.472     0.510
  schema-shape               0.496     0.500
  position-prior             0.487     0.500
  field-prior                0.491     0.500
  tool-prior                 0.486     0.500
  edit-distance              0.522     0.513
  superseded-value           0.497     0.500
  provenance                 1.000     0.510

[LIVE] live_streaming :: swegym
  method               prefix_auc
  random                    0.483
  size (flat)               0.657
  auditable (size+deps)     0.779
  full                      0.818
  pyod (ECOD)               0.763
  dep-span (online)         0.534

[LIVE] live_streaming :: tau
  method               prefix_auc
  random                    0.498
  size (flat)               0.622
  auditable (size+deps)     0.639
  full                      0.645
  pyod (ECOD)               0.554
  dep-span (online)         0.541

[LIVE] live_stale_state :: swegym-gold
  method                    tpr@5fpr tpr@10fpr
  random                       0.024     0.024
  dep-count (control)          0.061     0.061
  raw-span                     0.122     0.159
  auditable (span z-score)     0.061     0.110

[PRE] pre_over_privilege :: F1 by source
  method                                crewai          n8n          mcp   injecagent     sweagent    synthetic      overall
  flag_all                               0.388        0.154        0.654        0.750        0.574        0.763        0.601
  flag_none                              0.000        0.000        0.000        0.000        0.000        0.000        0.000
  flag_risky_perms                       0.326        0.095        0.575        0.827        0.025        0.803        0.480
  owasp_excess_permissions               0.327        0.052        0.566        0.801        0.007        0.825        0.505
  owasp_excess_functionality             0.451        0.514        0.632        0.957        0.574        0.539        0.642
  owasp_privilege_escalation             0.000        0.000        0.018        0.065        0.000        0.000        0.020
  unrequested_high_impact                0.066        0.041        0.211        0.605        0.000        0.248        0.240
  sensitive_access                       0.014        0.000        0.058        0.000        0.000        0.000        0.030
  owasp_asi_combined                     0.448        0.411        0.644        0.961        0.570        0.842        0.654
  oracle_privilege_diff                  1.000        1.000        1.000        1.000        1.000        1.000        1.000
  llm_judge_needed(llama-3.3-70b)        0.518        0.362        0.744        0.990        0.467        0.972        0.695
  label source per column: crewai n=298 (llm_judge), n8n n=219 (llm_judge), mcp n=144 (llm_judge), injecagent n=340 (roster_relabel), sweagent n=130 (declared_minus_used), synthetic n=56 (synthetic_inject)
  pooled F1 mixes these label sources; read per source, not just overall.
  abstained (scored on fewer configs, not comparable cell to cell): llm_judge_needed(llama-3.3-70b): n8n 215/219, mcp 143/144

Gold per-fault breakdown (Top-1/Top-3/MRR, tie-aware), 82 stale + 106 dropped:
  method                               overall         stale-state     dropped-grounding
  position                0.000/0.000/0.078   0.000/0.000/0.064     0.000/0.000/0.090
  degree                  0.045/0.247/0.216   0.073/0.402/0.305     0.023/0.127/0.148
  has-dep (control)       0.078/0.234/0.217   0.173/0.489/0.388     0.005/0.036/0.085
  max-span (control)      0.309/0.417/0.407   0.703/0.911/0.822     0.005/0.036/0.085
  auditable (dep-anomaly) 0.309/0.414/0.402   0.703/0.904/0.813     0.005/0.036/0.085
  pygod (graph AD)        0.165/0.362/0.329   0.256/0.573/0.454     0.094/0.198/0.232

Gold eligibility-matched control (rank within the injector's eligible pool only, mean 7.4 candidates/run, tie-aware): Top-1/Top-3/MRR
  method                               overall         stale-state     dropped-grounding
  random (matched)        0.308/0.622/0.505   0.350/0.640/0.534     0.277/0.609/0.482
  position                0.330/0.622/0.512   0.341/0.646/0.531     0.321/0.604/0.498
  degree                  0.225/0.516/0.421   0.394/0.668/0.568     0.095/0.398/0.307
  has-dep (control)       0.195/0.471/0.389   0.350/0.640/0.534     0.075/0.340/0.277
  max-span (control)      0.394/0.610/0.542   0.805/0.959/0.884     0.075/0.340/0.277
  auditable (dep-anomaly) 0.391/0.599/0.537   0.799/0.934/0.873     0.075/0.340/0.277
  pygod (graph AD)        0.404/0.681/0.564   0.622/0.841/0.739     0.236/0.557/0.429

Gold distributional check (paired clean -> injected, run-level):
  valid dep-edges (all): mean 8.5 -> 7.9 (delta -0.6)
  valid dep-edges (stale-state): mean 9.2 -> 9.2 (delta +0.0)
  valid dep-edges (dropped-grounding): mean 7.9 -> 6.9 (delta -1.0)
  max dep-span      : mean 8.6 -> 9.4, p95 24.9 -> 29.3 (53/188 runs increased)
  Edge count is unchanged for stale-state and decreases by one for dropped-grounding; stale-state also lengthens max-span by construction. These run-level shifts are reported, not hidden; localization still requires finding the step.

Gold seed robustness (5 injection seeds, Top-1 mean +/- std):
  method                           stale-state     dropped-grounding
  position                       0.000+/-0.000         0.000+/-0.000
  degree                         0.063+/-0.006         0.029+/-0.008
  has-dep (control)              0.173+/-0.000         0.005+/-0.000
  max-span (control)             0.653+/-0.028         0.005+/-0.000
  auditable (dep-anomaly)        0.653+/-0.028         0.005+/-0.000
  pygod (graph AD)               0.249+/-0.039         0.072+/-0.024
  matched stale max-span 0.795+/-0.020 vs floor 0.350+/-0.000 (displayed matched-pool values across injection seeds; no registered method-versus-floor contrast; construction leakage is measured separately by tools/gold_artifact_diagnostic.py)

Gold attribution seed robustness (5 paired-injection seeds, ROC-AUC mean +/- std):
  max-span (higher=stale)     0.671+/-0.005
  edge-count (higher=stale)   0.566+/-0.000

Gold v2 named-value fixed-margin diagnostic (5 injection seeds, dropped grounding, pair counts [614, 614, 614, 614, 614]):
  process control                    Top-1 - floor             run AUC  fixed margin
  format-outlier                    -0.019+/-0.012       0.511+/-0.002  PASS
  schema-shape                      +0.000+/-0.002       0.500+/-0.000  PASS
  position-prior                    -0.008+/-0.014       0.500+/-0.000  PASS
  field-prior                       -0.003+/-0.009       0.500+/-0.000  PASS
  tool-prior                        -0.008+/-0.014       0.500+/-0.000  PASS
  edit-distance                     +0.034+/-0.008       0.512+/-0.002  PASS

  fault oracle                       Top-1 - floor             run AUC  role
  superseded-value                  +0.000+/-0.000       0.500+/-0.000  other-fault oracle
  provenance                        +0.503+/-0.000       0.510+/-0.000  matching oracle

  Fixed-margin panel: PASS under Top-1 gap [-0.05, +0.05] and run-AUC CI [0.45, 0.55].
  No-artifact-leakage bar: UNDETERMINED. Positive-control power is demonstrated for format-outlier, schema-shape, and position-prior on Top-1 only. The other three controls and every run-AUC path still lack a planted-artifact power test.
  Registry status: every Gold v2 value above is a displayed diagnostic cell. tools/statistical_tests_results.json registers no Gold v2 contrast.
  Stale-state status: NOT SCORED. The full corpus has 16 eligible sites in 6 runs, which is inadequate for a board.

LIVE streaming early-warning (ROC-AUC by prefix; t2d = earliest prefix with AUC>=0.70):
  method                       25%     50%     75%    100%     t2d
  random                     0.483   0.483   0.483   0.483   >100%
  size (flat)                0.629   0.663   0.673   0.663   >100%
  auditable (size+deps)      0.742   0.766   0.804   0.804     25%
  full                       0.813   0.816   0.826   0.819     25%
  pyod (ECOD)                0.756   0.762   0.767   0.765     25%
  dep-span (online)          0.364   0.534   0.589   0.648   >100%

LIVE streaming early-warning (ROC-AUC by prefix; t2d = earliest prefix with AUC>=0.70):
  method                       25%     50%     75%    100%     t2d
  random                     0.498   0.498   0.498   0.498   >100%
  size (flat)                0.632   0.618   0.620   0.619   >100%
  auditable (size+deps)      0.632   0.617   0.640   0.665   >100%
  full                       0.642   0.628   0.644   0.665   >100%
  pyod (ECOD)                0.546   0.553   0.562   0.555   >100%
  dep-span (online)          0.503   0.530   0.565   0.568   >100%

LIVE stale-state online detection (n=82 paired runs; TPR at target FPR, realized clean-flag rate in parens):
  method                         tpr@5% (real fpr)    tpr@10% (real fpr)
  random                              0.024 (6.1%)         0.024 (11.0%)
  dep-count (control)                 0.061 (6.1%)          0.061 (6.1%)
  raw-span                            0.122 (6.1%)         0.159 (11.0%)
  auditable (span z-score)            0.061 (6.1%)         0.110 (11.0%)

LIVE stale-state seed robustness (5 injection seeds, TPR mean +/- std):
  method                                  tpr@5%             tpr@10%
  random                           0.024+/-0.000       0.024+/-0.000
  dep-count (control)              0.061+/-0.000       0.061+/-0.000
  raw-span                         0.098+/-0.017       0.151+/-0.012
  auditable (span z-score)         0.054+/-0.012       0.124+/-0.012

Reading:
- Localization (Who&When): the all-at-once LLM-judge panel spans 0.127 to 0.452 Top-1. Eight models score from 0.333 upward on 126 runs. Mistral-Small and Nova-Micro score 0.135 and 0.127 against the 0.159 position prior; position minus each judge is +0.024 (95% CI [-0.032, 0.079]) and +0.032 (95% CI [-0.056, 0.119]), respectively. Among methods that use no LLM, auditable's blast share coincides with position because Who&When assumes full-context dependencies, and GRADE's supervised exec-rank method minus position is +0.098 on Top-3 (95% CI [0.035, 0.167]) and +0.052 on Top-1 (95% CI [-0.003, 0.110]). These localization intervals use paired run bootstraps. A long-range gold-edge corpus is the next data lever.
- Detection (SWE-Gym, tau-bench): the question is whether the dependency structure predicts failure beyond run size and counts; compare 'auditable (size+deps)' against 'size (flat)', which reads size and event counts. The paired ROC-AUC difference is +0.147 on SWE-Gym (95% CI [0.080, 0.214], paired DeLong) and +0.046 on tau-bench (95% CI [-0.005, 0.098], task-cluster bootstrap). These comparisons use seed-averaged predictions, so their estimates differ from subtracting the displayed board cells.
- Unsupervised AD arena (PyOD flat vs PyGOD graph): after the batching repair (see graph_ad.flat_disconnected), the single-seed PyGOD family spans 0.547 to 0.850 on SWE-Gym and 0.490 to 0.552 on tau-bench, and DOMINANT stays below the position prior on Who&When localization. The SWE-Gym maximum is GAAN: its five-seed ROC-AUC range is 0.608 to 0.888 and overlaps the supervised references. Scoring only between runs of exactly equal node count gives an AUC range of 0.263 to 0.821 on the matchable subset (tools/pygod_seed_stability.py). On SWE-Gym, the task-aware structural method minus ECOD is +0.037 (95% CI [-0.007, 0.082]) and minus GUARDIAN is +0.036 (95% CI [-0.004, 0.076]), using paired DeLong intervals on seed-averaged predictions. G-Safeguard appears here as the supervised graph comparator (0.828 displayed, 0.824 +/- 0.007 over five cross-validation seeds).
- Gold (injected dependency faults): READ AS MECHANISM DIAGNOSTICS, per fault kind. In the full pool, max-span scores 0.703 against the stale-state analytic floor of 0.029 (difference +0.674, 95% CI [0.581, 0.762]); has-dep scores 0.005 against the dropped-grounding analytic floor of 0.035 (difference -0.030, 95% CI [-0.034, -0.027]). These intervals use paired run bootstraps. The matched-pool stale cells display has-dep 0.350, degree 0.394, and max-span 0.805 against the 0.350 floor. A broken-predecessor baseline uniquely ranks all 82 stale-state and all 106 dropped-grounding targets Top-1 while flagging 0 of 188 clean runs (tools/gold_artifact_diagnostic.py), so the file-level substrate fails the no-artifact-leakage bar and its scores remain mechanism evidence. Gold v2 scores the named-value substrate separately, but its no-artifact-leakage item remains undetermined because positive-control power coverage is incomplete. See gold_breakdown, gold_matched_breakdown, gold_report, and gold_seed_robustness below.
- Gold attribution (cause): given a faulty run, is the cause stale-state or dropped-grounding? Paired design (the same run is injected both ways, so the label is the fault, not the run, no eligibility leak). The two faults leave opposite traces: a stale read lengthens the max dependency span (ROC-AUC 0.675 for stale), dropped grounding removes an edge (edge-count 0.566), against a 0.498 random floor. The structure separates the two causes, each feature keyed to one mechanism, completing the POST localization / prediction / attribution triad.
- Gold v2 (named-value dropped grounding): every score is a displayed diagnostic cell. The six process controls meet the fixed Top-1 and run-AUC margins, but this is not a no-artifact-leakage PASS. Positive-control power covers only three controls on Top-1 and no run-AUC path, so the bar item remains undetermined. The stale-state arm is not scored because tau-bench affords only 16 sites in 6 runs. See gold_v2_breakdown below.
- LIVE streaming (early warning): can a method separate failing from resolved runs before the trace is complete? On SWE-Gym at 25%, the dependency-structure block minus the flat size-and-counts baseline is +0.101 ROC-AUC (95% CI [0.041, 0.161], paired DeLong on seed-averaged predictions). The 20 SWE-Gym method-prefix cells read against the 0.70 early-warning bar are exploratory: they were added after these scores were examined. At 25%, 50%, 75%, and 100%, full displays 0.813, 0.816, 0.826, and 0.819; auditable displays 0.742, 0.766, 0.804, and 0.804; ECOD displays 0.756, 0.762, 0.767, and 0.765; size displays 0.629, 0.663, 0.673, and 0.663; dep-span displays 0.364, 0.534, 0.589, and 0.648. Random is a label-independent reference. On tau-bench, all five nonrandom entrants display ROC-AUC below 0.70 at 25%, 50%, 75%, and 100%; at 100%, full and auditable each display 0.665, size 0.619, ECOD 0.555, and dep-span 0.568. The strict per-run dependency-span scalar displays 0.36 at the first SWE-Gym prefix and is length-confounded. The 100% column is the POST-style detection check on the LIVE-filtered population; the current SWE-Gym and tau-bench LIVE and POST populations coincide rather than doing so by construction. See live_breakdown below.
- LIVE stale-state (online detection): the SAME Gold stale-state injection, but detected online at a fixed false-positive rate instead of localized post-hoc. At realized false-positive rates of ~6% and ~11%, the causal span z-score displays true-positive rates of ~6% and ~11%. Raw span displays ~12% and ~16%. Across five injection seeds, the corresponding means are 0.054 and 0.124 for the z-score and 0.098 and 0.151 for raw span. At the displayed 5% target, the dependency-count control and z-score each display 0.061, while raw span displays 0.122. These cells are point estimates. They support no claim about the effect of per-run normalization. These are displayed cells from 82 paired runs. The same clean runs calibrate and report each empirical threshold, and the five injection seeds reuse those runs rather than supplying 410 independent observations. The ~0.703 Gold value scores post-hoc within-run localization, a different decision, so it is context rather than a cross-state effect estimate.


==> figure/statistical_tests_results.json <==
{
  "audit_corrections": [
    {
      "exact_two_sided_sign_p": 9.102659374333861e-06,
      "id": "exec_position_mrr",
      "issue": "A value called an exact sign test was a Wilcoxon signed-rank result.",
      "label": "exec-rank (sup.) vs position",
      "sign_negative": 30,
      "sign_positive": 76,
      "tie_handling": "Reciprocal-rank differences rounded to 12 decimals before ranking.",
      "wilcoxon_W": 1803.0,
      "wilcoxon_two_sided_p": 0.001133418801323454
    },
    {
      "exact_two_sided_sign_p": 0.00016552386897451067,
      "id": "gpt55_exec_mrr",
      "issue": "A value called an exact sign test was a Wilcoxon signed-rank result.",
      "label": "GPT-5.5 vs exec-rank (sup.)",
      "sign_negative": 37,
      "sign_positive": 78,
      "tie_handling": "Reciprocal-rank differences rounded to 12 decimals before ranking.",
      "wilcoxon_W": 2042.0,
      "wilcoxon_two_sided_p": 0.0003069721338394189
    },
    {
      "affected_values": [
        {
          "claim_id": "det.swe.guardian.vs.ecod",
          "correct_holm_p": 1.0,
          "nonmonotone_product": 0.9696138739067038,
          "raw_p": 0.9696138739067038
        }
      ],
      "family": "post_detection_auc",
      "family_size": 7,
      "id": "holm_monotonicity",
      "issue": "A prior Holm calculation reported a rankwise product without the running maximum."
    },
    {
      "affected_values": [
        {
          "claim_id": "live.tau.25.auditable.vs.ecod",
          "endpoint": "low",
          "monte_carlo_noise": 0.002,
          "reference": "zero",
          "value": 0.0014044339716716876
        }
      ],
      "clustered_rows_scanned": 26,
      "id": "clustered_endpoint_proximity",
      "issue": "An interval endpoint within Monte Carlo noise of its reference value is a place where the third printed decimal decides whether the interval contains that value, and no draw count fixes it. Reported so a reader is not led by the last digit.",
      "monte_carlo_noise": 0.002
    }
  ],
  "claims": [
    {
      "direction": 1,
      "estimate": {
        "a": 0.4523809523809524,
        "a_name": "gpt-5.5",
        "b": 0.42063492063492064,
        "b_name": "claude-opus-4.8",
        "difference_a_minus_b": 0.031746031746031744
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gpt-5.5.vs.claude-opus-4.8",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.10317460317460317,
        "level": 0.95,
        "low": -0.03968253968253968,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.5 vs claude-opus-4.8",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.5 vs claude-opus-4.8: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.5234670639038086,
        "statistic": {
          "b01": 9,
          "b10": 13,
          "discordant": 22
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4523809523809524,
        "a_name": "gpt-5.5",
        "b": 0.4126984126984127,
        "b_name": "gpt-5.4",
        "difference_a_minus_b": 0.03968253968253971
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gpt-5.5.vs.gpt-5.4",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.1111111111111111,
        "level": 0.95,
        "low": -0.031746031746031744,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.5 vs gpt-5.4",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.5 vs gpt-5.4: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.38331031799316406,
        "statistic": {
          "b01": 8,
          "b10": 13,
          "discordant": 21
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4523809523809524,
        "a_name": "gpt-5.5",
        "b": 0.40476190476190477,
        "b_name": "deepseek-r1",
        "difference_a_minus_b": 0.047619047619047616
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gpt-5.5.vs.deepseek-r1",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.15079365079365079,
        "level": 0.95,
        "low": -0.05555555555555555,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.5 vs deepseek-r1",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.5 vs deepseek-r1: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.4513808323961257,
        "statistic": {
          "b01": 19,
          "b10": 25,
          "discordant": 44
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4523809523809524,
        "a_name": "gpt-5.5",
        "b": 0.35714285714285715,
        "b_name": "gemini",
        "difference_a_minus_b": 0.09523809523809523
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gpt-5.5.vs.gemini",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.1746031746031746,
        "level": 0.95,
        "low": 0.015873015873015872,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.5 vs gemini",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.5 vs gemini: does not separate (Holm p=0.81086).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 0.8108596801757812,
        "p_raw": 0.028959274291992188,
        "statistic": {
          "b01": 7,
          "b10": 19,
          "discordant": 26
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4523809523809524,
        "a_name": "gpt-5.5",
        "b": 0.3492063492063492,
        "b_name": "qwen3-32b",
        "difference_a_minus_b": 0.1031746031746032
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gpt-5.5.vs.qwen3-32b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.21428571428571427,
        "level": 0.95,
        "low": -0.007936507936507936,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.5 vs qwen3-32b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.5 vs qwen3-32b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.08543313315739454,
        "statistic": {
          "b01": 18,
          "b10": 31,
          "discordant": 49
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4523809523809524,
        "a_name": "gpt-5.5",
        "b": 0.3333333333333333,
        "b_name": "gpt-oss-20b",
        "difference_a_minus_b": 0.11904761904761907
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gpt-5.5.vs.gpt-oss-20b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.2222222222222222,
        "level": 0.95,
        "low": 0.015873015873015872,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.5 vs gpt-oss-20b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.5 vs gpt-oss-20b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.03998605682605215,
        "statistic": {
          "b01": 16,
          "b10": 31,
          "discordant": 47
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4523809523809524,
        "a_name": "gpt-5.5",
        "b": 0.3333333333333333,
        "b_name": "llama-3.3-70b",
        "difference_a_minus_b": 0.11904761904761907
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gpt-5.5.vs.llama-3.3-70b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.23015873015873015,
        "level": 0.95,
        "low": 0.007936507936507936,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.5 vs llama-3.3-70b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.5 vs llama-3.3-70b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.04887389231827033,
        "statistic": {
          "b01": 18,
          "b10": 33,
          "discordant": 51
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.42063492063492064,
        "a_name": "claude-opus-4.8",
        "b": 0.4126984126984127,
        "b_name": "gpt-5.4",
        "difference_a_minus_b": 0.007936507936507964
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.claude-opus-4.8.vs.gpt-5.4",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.07142857142857142,
        "level": 0.95,
        "low": -0.047619047619047616,
        "method": "paired percentile bootstrap"
      },
      "label": "claude-opus-4.8 vs gpt-5.4",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "claude-opus-4.8 vs gpt-5.4: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 1.0,
        "statistic": {
          "b01": 7,
          "b10": 8,
          "discordant": 15
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.42063492063492064,
        "a_name": "claude-opus-4.8",
        "b": 0.40476190476190477,
        "b_name": "deepseek-r1",
        "difference_a_minus_b": 0.015873015873015872
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.claude-opus-4.8.vs.deepseek-r1",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.1111111111111111,
        "level": 0.95,
        "low": -0.07936507936507936,
        "method": "paired percentile bootstrap"
      },
      "label": "claude-opus-4.8 vs deepseek-r1",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "claude-opus-4.8 vs deepseek-r1: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.8714146793645341,
        "statistic": {
          "b01": 18,
          "b10": 20,
          "discordant": 38
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.42063492063492064,
        "a_name": "claude-opus-4.8",
        "b": 0.35714285714285715,
        "b_name": "gemini",
        "difference_a_minus_b": 0.06349206349206349
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.claude-opus-4.8.vs.gemini",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.15079365079365079,
        "level": 0.95,
        "low": -0.023809523809523808,
        "method": "paired percentile bootstrap"
      },
      "label": "claude-opus-4.8 vs gemini",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "claude-opus-4.8 vs gemini: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.21532714972272515,
        "statistic": {
          "b01": 12,
          "b10": 20,
          "discordant": 32
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.42063492063492064,
        "a_name": "claude-opus-4.8",
        "b": 0.3492063492063492,
        "b_name": "qwen3-32b",
        "difference_a_minus_b": 0.07142857142857145
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.claude-opus-4.8.vs.qwen3-32b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.1746031746031746,
        "level": 0.95,
        "low": -0.031746031746031744,
        "method": "paired percentile bootstrap"
      },
      "label": "claude-opus-4.8 vs qwen3-32b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "claude-opus-4.8 vs qwen3-32b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.2220528201560228,
        "statistic": {
          "b01": 17,
          "b10": 26,
          "discordant": 43
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.42063492063492064,
        "a_name": "claude-opus-4.8",
        "b": 0.3333333333333333,
        "b_name": "gpt-oss-20b",
        "difference_a_minus_b": 0.08730158730158732
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.claude-opus-4.8.vs.gpt-oss-20b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.18253968253968253,
        "level": 0.95,
        "low": -0.007936507936507936,
        "method": "paired percentile bootstrap"
      },
      "label": "claude-opus-4.8 vs gpt-oss-20b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "claude-opus-4.8 vs gpt-oss-20b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.09887174959294498,
        "statistic": {
          "b01": 13,
          "b10": 24,
          "discordant": 37
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.42063492063492064,
        "a_name": "claude-opus-4.8",
        "b": 0.3333333333333333,
        "b_name": "llama-3.3-70b",
        "difference_a_minus_b": 0.08730158730158732
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.claude-opus-4.8.vs.llama-3.3-70b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.19047619047619047,
        "level": 0.95,
        "low": -0.023809523809523808,
        "method": "paired percentile bootstrap"
      },
      "label": "claude-opus-4.8 vs llama-3.3-70b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "claude-opus-4.8 vs llama-3.3-70b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.14386508844054896,
        "statistic": {
          "b01": 18,
          "b10": 29,
          "discordant": 47
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4126984126984127,
        "a_name": "gpt-5.4",
        "b": 0.40476190476190477,
        "b_name": "deepseek-r1",
        "difference_a_minus_b": 0.007936507936507908
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gpt-5.4.vs.deepseek-r1",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.10317460317460317,
        "level": 0.95,
        "low": -0.0873015873015873,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.4 vs deepseek-r1",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.4 vs deepseek-r1: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 1.0,
        "statistic": {
          "b01": 18,
          "b10": 19,
          "discordant": 37
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4126984126984127,
        "a_name": "gpt-5.4",
        "b": 0.35714285714285715,
        "b_name": "gemini",
        "difference_a_minus_b": 0.055555555555555525
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gpt-5.4.vs.gemini",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.12698412698412698,
        "level": 0.95,
        "low": -0.023809523809523808,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.4 vs gemini",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.4 vs gemini: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.2295229434967041,
        "statistic": {
          "b01": 9,
          "b10": 16,
          "discordant": 25
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4126984126984127,
        "a_name": "gpt-5.4",
        "b": 0.3492063492063492,
        "b_name": "qwen3-32b",
        "difference_a_minus_b": 0.06349206349206349
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gpt-5.4.vs.qwen3-32b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.16666666666666666,
        "level": 0.95,
        "low": -0.031746031746031744,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.4 vs qwen3-32b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.4 vs qwen3-32b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.26818725105476915,
        "statistic": {
          "b01": 16,
          "b10": 24,
          "discordant": 40
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4126984126984127,
        "a_name": "gpt-5.4",
        "b": 0.3333333333333333,
        "b_name": "gpt-oss-20b",
        "difference_a_minus_b": 0.07936507936507936
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gpt-5.4.vs.gpt-oss-20b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.1746031746031746,
        "level": 0.95,
        "low": -0.015873015873015872,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.4 vs gpt-oss-20b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.4 vs gpt-oss-20b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.14330665429588407,
        "statistic": {
          "b01": 14,
          "b10": 24,
          "discordant": 38
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4126984126984127,
        "a_name": "gpt-5.4",
        "b": 0.3333333333333333,
        "b_name": "llama-3.3-70b",
        "difference_a_minus_b": 0.07936507936507936
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gpt-5.4.vs.llama-3.3-70b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.18253968253968253,
        "level": 0.95,
        "low": -0.023809523809523808,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.4 vs llama-3.3-70b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.4 vs llama-3.3-70b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.17417114727072658,
        "statistic": {
          "b01": 17,
          "b10": 27,
          "discordant": 44
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.40476190476190477,
        "a_name": "deepseek-r1",
        "b": 0.35714285714285715,
        "b_name": "gemini",
        "difference_a_minus_b": 0.047619047619047616
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.deepseek-r1.vs.gemini",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.14285714285714285,
        "level": 0.95,
        "low": -0.047619047619047616,
        "method": "paired percentile bootstrap"
      },
      "label": "deepseek-r1 vs gemini",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "deepseek-r1 vs gemini: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.42959050784338615,
        "statistic": {
          "b01": 17,
          "b10": 23,
          "discordant": 40
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.40476190476190477,
        "a_name": "deepseek-r1",
        "b": 0.3492063492063492,
        "b_name": "qwen3-32b",
        "difference_a_minus_b": 0.05555555555555558
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.deepseek-r1.vs.qwen3-32b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.15079365079365079,
        "level": 0.95,
        "low": -0.03968253968253968,
        "method": "paired percentile bootstrap"
      },
      "label": "deepseek-r1 vs qwen3-32b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "deepseek-r1 vs qwen3-32b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.3240086000878364,
        "statistic": {
          "b01": 15,
          "b10": 22,
          "discordant": 37
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.40476190476190477,
        "a_name": "deepseek-r1",
        "b": 0.3333333333333333,
        "b_name": "gpt-oss-20b",
        "difference_a_minus_b": 0.07142857142857145
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.deepseek-r1.vs.gpt-oss-20b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.15873015873015872,
        "level": 0.95,
        "low": -0.015873015873015872,
        "method": "paired percentile bootstrap"
      },
      "label": "deepseek-r1 vs gpt-oss-20b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "deepseek-r1 vs gpt-oss-20b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.16275565745308995,
        "statistic": {
          "b01": 12,
          "b10": 21,
          "discordant": 33
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.40476190476190477,
        "a_name": "deepseek-r1",
        "b": 0.3333333333333333,
        "b_name": "llama-3.3-70b",
        "difference_a_minus_b": 0.07142857142857145
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.deepseek-r1.vs.llama-3.3-70b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.16666666666666666,
        "level": 0.95,
        "low": -0.031746031746031744,
        "method": "paired percentile bootstrap"
      },
      "label": "deepseek-r1 vs llama-3.3-70b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "deepseek-r1 vs llama-3.3-70b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.21102359760880063,
        "statistic": {
          "b01": 16,
          "b10": 25,
          "discordant": 41
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.35714285714285715,
        "a_name": "gemini",
        "b": 0.3492063492063492,
        "b_name": "qwen3-32b",
        "difference_a_minus_b": 0.007936507936507964
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gemini.vs.qwen3-32b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.1111111111111111,
        "level": 0.95,
        "low": -0.0873015873015873,
        "method": "paired percentile bootstrap"
      },
      "label": "gemini vs qwen3-32b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gemini vs qwen3-32b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 1.0,
        "statistic": {
          "b01": 20,
          "b10": 21,
          "discordant": 41
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.35714285714285715,
        "a_name": "gemini",
        "b": 0.3333333333333333,
        "b_name": "gpt-oss-20b",
        "difference_a_minus_b": 0.023809523809523836
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gemini.vs.gpt-oss-20b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.11904761904761904,
        "level": 0.95,
        "low": -0.07142857142857142,
        "method": "paired percentile bootstrap"
      },
      "label": "gemini vs gpt-oss-20b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gemini vs gpt-oss-20b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.7492586247608418,
        "statistic": {
          "b01": 18,
          "b10": 21,
          "discordant": 39
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.35714285714285715,
        "a_name": "gemini",
        "b": 0.3333333333333333,
        "b_name": "llama-3.3-70b",
        "difference_a_minus_b": 0.023809523809523836
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gemini.vs.llama-3.3-70b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.12698412698412698,
        "level": 0.95,
        "low": -0.07936507936507936,
        "method": "paired percentile bootstrap"
      },
      "label": "gemini vs llama-3.3-70b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gemini vs llama-3.3-70b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.7708669945730263,
        "statistic": {
          "b01": 22,
          "b10": 25,
          "discordant": 47
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.3492063492063492,
        "a_name": "qwen3-32b",
        "b": 0.3333333333333333,
        "b_name": "gpt-oss-20b",
        "difference_a_minus_b": 0.015873015873015872
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.qwen3-32b.vs.gpt-oss-20b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.1111111111111111,
        "level": 0.95,
        "low": -0.07936507936507936,
        "method": "paired percentile bootstrap"
      },
      "label": "qwen3-32b vs gpt-oss-20b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "qwen3-32b vs gpt-oss-20b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.8714146793645341,
        "statistic": {
          "b01": 18,
          "b10": 20,
          "discordant": 38
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.3492063492063492,
        "a_name": "qwen3-32b",
        "b": 0.3333333333333333,
        "b_name": "llama-3.3-70b",
        "difference_a_minus_b": 0.015873015873015872
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.qwen3-32b.vs.llama-3.3-70b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.09523809523809523,
        "level": 0.95,
        "low": -0.06349206349206349,
        "method": "paired percentile bootstrap"
      },
      "label": "qwen3-32b vs llama-3.3-70b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "qwen3-32b vs llama-3.3-70b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.8505540192127228,
        "statistic": {
          "b01": 13,
          "b10": 15,
          "discordant": 28
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.3333333333333333,
        "a_name": "gpt-oss-20b",
        "b": 0.3333333333333333,
        "b_name": "llama-3.3-70b",
        "difference_a_minus_b": 0.0
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_band_top1",
      "id": "loc.band.gpt-oss-20b.vs.llama-3.3-70b",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.09523809523809523,
        "level": 0.95,
        "low": -0.09523809523809523,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-oss-20b vs llama-3.3-70b",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-oss-20b vs llama-3.3-70b: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 1.0,
        "statistic": {
          "b01": 18,
          "b10": 18,
          "discordant": 36
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4523809523809524,
        "a_name": "gpt-5.5",
        "b": 0.11904761904761904,
        "b_name": "random",
        "difference_a_minus_b": 0.33333333333333337
      },
      "expected_verdict": "separates_as_stated",
      "family": "localization_gpt55_no_llm_top1",
      "id": "loc.gpt55.vs.random",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.4253968253968253,
        "level": 0.95,
        "low": 0.24126984126984133,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.5 vs random",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.5 vs random: separates as stated (Holm p=2.77556e-16).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 2.7755575615628914e-16,
        "p_raw": 5.551115123125783e-17,
        "statistic": {
          "b01": 0,
          "b10": 55,
          "discordant": 55
        }
      },
      "variance_axes": {
        "cv_or_initialization_seed": {
          "axis": "method seed",
          "max": 0.35714285714285715,
          "mean": 0.3333333333333333,
          "mean_t_interval_95": [
            0.3102225381524591,
            0.35644412851420754
          ],
          "min": 0.31746031746031744,
          "sd_population": 0.016647759494764314,
          "statistic": "per-seed board-metric difference",
          "values": [
            0.31746031746031744,
            0.31746031746031744,
            0.3253968253968254,
            0.3492063492063492,
            0.35714285714285715
          ]
        },
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4523809523809524,
        "a_name": "gpt-5.5",
        "b": 0.15873015873015872,
        "b_name": "auditable (blast)",
        "difference_a_minus_b": 0.29365079365079366
      },
      "expected_verdict": "separates_as_stated",
      "family": "localization_gpt55_no_llm_top1",
      "id": "loc.gpt55.vs.auditable (blast)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.4126984126984127,
        "level": 0.95,
        "low": 0.1746031746031746,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.5 vs auditable (blast)",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.5 vs auditable (blast): separates as stated (Holm p=1.93772e-05).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.937721837371364e-05,
        "p_raw": 6.4590727912378805e-06,
        "statistic": {
          "b01": 15,
          "b10": 52,
          "discordant": 67
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4523809523809524,
        "a_name": "gpt-5.5",
        "b": 0.15873015873015872,
        "b_name": "position",
        "difference_a_minus_b": 0.29365079365079366
      },
      "expected_verdict": "separates_as_stated",
      "family": "localization_gpt55_no_llm_top1",
      "id": "loc.gpt55.vs.position",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.40476190476190477,
        "level": 0.95,
        "low": 0.1746031746031746,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.5 vs position",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.5 vs position: separates as stated (Holm p=1.93772e-05).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.937721837371364e-05,
        "p_raw": 6.4590727912378805e-06,
        "statistic": {
          "b01": 15,
          "b10": 52,
          "discordant": 67
        }
      },
      "variance_axes": {
        "cv_or_initialization_seed": {
          "axis": "method seed",
          "max": 0.29365079365079366,
          "mean": 0.29365079365079366,
          "mean_t_interval_95": [
            0.29365079365079366,
            0.29365079365079366
          ],
          "min": 0.29365079365079366,
          "sd_population": 0.0,
          "statistic": "per-seed board-metric difference",
          "values": [
            0.29365079365079366,
            0.29365079365079366,
            0.29365079365079366,
            0.29365079365079366,
            0.29365079365079366
          ]
        },
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4523809523809524,
        "a_name": "gpt-5.5",
        "b": 0.047619047619047616,
        "b_name": "pygod (graph AD)",
        "difference_a_minus_b": 0.40476190476190477
      },
      "expected_verdict": "separates_as_stated",
      "family": "localization_gpt55_no_llm_top1",
      "id": "loc.gpt55.vs.pygod (graph AD)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.5001984126984098,
        "level": 0.95,
        "low": 0.30952380952380953,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.5 vs pygod (graph AD)",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.5 vs pygod (graph AD): separates as stated (Holm p=6.79187e-12).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 6.791872619871242e-12,
        "p_raw": 1.6979681549678105e-12,
        "statistic": {
          "b01": 4,
          "b10": 55,
          "discordant": 59
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4523809523809524,
        "a_name": "gpt-5.5",
        "b": 0.2111111111111111,
        "b_name": "exec-rank (sup.)",
        "difference_a_minus_b": 0.24126984126984127
      },
      "expected_verdict": "separates_as_stated",
      "family": "localization_gpt55_no_llm_top1",
      "id": "loc.gpt55.vs.exec-rank (sup.)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.35079365079365077,
        "level": 0.95,
        "low": 0.13333333333333333,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.5 vs exec-rank (sup.)",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.5 vs exec-rank (sup.): separates as stated (Holm p=8.76866e-05).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 8.768662462846019e-05,
        "p_raw": 8.768662462846019e-05,
        "statistic": {
          "b01": 18,
          "b10": 51,
          "discordant": 69
        }
      },
      "variance_axes": {
        "cv_or_initialization_seed": {
          "axis": "method seed",
          "max": 0.25396825396825395,
          "mean": 0.2412698412698413,
          "mean_t_interval_95": [
            0.223368296299214,
            0.2591713862404686
          ],
          "min": 0.22222222222222224,
          "sd_population": 0.012895299054977704,
          "statistic": "per-seed board-metric difference",
          "values": [
            0.23015873015873017,
            0.25396825396825395,
            0.25396825396825395,
            0.22222222222222224,
            0.24603174603174605
          ]
        },
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.2111111111111111,
        "a_name": "exec-rank (sup.)",
        "b": 0.15873015873015872,
        "b_name": "position",
        "difference_a_minus_b": 0.05238095238095239
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_exec_position",
      "id": "loc.exec.vs.position.top1",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.10952380952380952,
        "level": 0.95,
        "low": -0.003174603174603174,
        "method": "paired percentile bootstrap"
      },
      "label": "exec-rank (sup.) vs position",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "exec-rank (sup.) vs position: does not separate (Holm p=0.503445).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 0.5034446716308594,
        "p_raw": 0.5034446716308594,
        "statistic": {
          "b01": 8,
          "b10": 12,
          "discordant": 20
        }
      },
      "variance_axes": {
        "cv_or_initialization_seed": {
          "axis": "method seed",
          "max": 0.07142857142857142,
          "mean": 0.052380952380952375,
          "mean_t_interval_95": [
            0.03447940741032507,
            0.07028249735157968
          ],
          "min": 0.03968253968253968,
          "sd_population": 0.012895299054977714,
          "statistic": "per-seed board-metric difference",
          "values": [
            0.06349206349206349,
            0.03968253968253968,
            0.03968253968253968,
            0.07142857142857142,
            0.047619047619047616
          ]
        },
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.6142857142857143,
        "a_name": "exec-rank (sup.)",
        "b": 0.5158730158730159,
        "b_name": "position",
        "difference_a_minus_b": 0.0984126984126984
      },
      "expected_verdict": "separates_as_stated",
      "family": "localization_exec_position",
      "id": "loc.exec.vs.position.top3",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.16666666666666666,
        "level": 0.95,
        "low": 0.034920634920634915,
        "method": "paired percentile bootstrap"
      },
      "label": "exec-rank (sup.) vs position",
      "matches_stated_claim": true,
      "metric": "top3",
      "one_line_verdict": "exec-rank (sup.) vs position: separates as stated (Holm p=0.00340026).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 0.003400256403970362,
        "p_raw": 0.0014896392822265625,
        "statistic": {
          "b01": 3,
          "b10": 18,
          "discordant": 21
        }
      },
      "variance_axes": {
        "cv_or_initialization_seed": {
          "axis": "method seed",
          "max": 0.11904761904761896,
          "mean": 0.09841269841269837,
          "mean_t_interval_95": [
            0.08051115344207108,
            0.11631424338332566
          ],
          "min": 0.0793650793650793,
          "sd_population": 0.012895299054977702,
          "statistic": "per-seed board-metric difference",
          "values": [
            0.0793650793650793,
            0.09523809523809523,
            0.09523809523809523,
            0.10317460317460314,
            0.11904761904761896
          ]
        },
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4542731166540691,
        "a_name": "exec-rank (sup.)",
        "b": 0.40667044595616025,
        "b_name": "position",
        "difference_a_minus_b": 0.047602670697908855
      },
      "expected_verdict": "separates_as_stated",
      "family": "localization_exec_position",
      "id": "loc.exec.vs.position.mrr",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.07988728269085411,
        "level": 0.95,
        "low": 0.015194523179642217,
        "method": "paired percentile bootstrap"
      },
      "label": "exec-rank (sup.) vs position",
      "matches_stated_claim": true,
      "metric": "mrr",
      "one_line_verdict": "exec-rank (sup.) vs position: separates as stated (Holm p=0.00340026).",
      "test": {
        "name": "Wilcoxon paired signed-rank",
        "p_adjusted_holm": 0.003400256403970362,
        "p_raw": 0.001133418801323454,
        "statistic": {
          "W": 1803.0,
          "exact_sign_diagnostic": {
            "negative": 30,
            "p": 9.102659374333861e-06,
            "positive": 76
          },
          "nonzero_pairs": 106
        }
      },
      "variance_axes": {
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.055741370622323094,
          "mean": 0.047602670697908835,
          "mean_t_interval_95": [
            0.03777048307849082,
            0.05743485831732685
          ],
          "min": 0.03530486268581512,
          "sd_population": 0.00708257303629821,
          "statistic": "per-seed MRR difference",
          "values": [
            0.05068342151675492,
            0.04473104056437388,
            0.03530486268581512,
            0.055741370622323094,
            0.05155265810027715
          ]
        },
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean reciprocal-rank difference"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.15873015873015872,
        "a_name": "position",
        "b": 0.1349206349206349,
        "b_name": "mistral-small",
        "difference_a_minus_b": 0.023809523809523808
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_small_position_top1",
      "id": "loc.position.vs.mistral-small",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.07936507936507936,
        "level": 0.95,
        "low": -0.031746031746031744,
        "method": "paired percentile bootstrap"
      },
      "label": "position vs mistral-small",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "position vs mistral-small: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.5810546875,
        "statistic": {
          "b01": 5,
          "b10": 8,
          "discordant": 13
        }
      },
      "variance_axes": {
        "cv_or_initialization_seed": {
          "axis": "method seed",
          "max": 0.023809523809523808,
          "mean": 0.023809523809523808,
          "mean_t_interval_95": [
            0.023809523809523808,
            0.023809523809523808
          ],
          "min": 0.023809523809523808,
          "sd_population": 0.0,
          "statistic": "per-seed board-metric difference",
          "values": [
            0.023809523809523808,
            0.023809523809523808,
            0.023809523809523808,
            0.023809523809523808,
            0.023809523809523808
          ]
        },
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.15873015873015872,
        "a_name": "position",
        "b": 0.12698412698412698,
        "b_name": "nova-micro",
        "difference_a_minus_b": 0.031746031746031744
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_small_position_top1",
      "id": "loc.position.vs.nova-micro",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.11904761904761904,
        "level": 0.95,
        "low": -0.05555555555555555,
        "method": "paired percentile bootstrap"
      },
      "label": "position vs nova-micro",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "position vs nova-micro: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.5966148958541453,
        "statistic": {
          "b01": 14,
          "b10": 18,
          "discordant": 32
        }
      },
      "variance_axes": {
        "cv_or_initialization_seed": {
          "axis": "method seed",
          "max": 0.031746031746031744,
          "mean": 0.031746031746031744,
          "mean_t_interval_95": [
            0.031746031746031744,
            0.031746031746031744
          ],
          "min": 0.031746031746031744,
          "sd_population": 0.0,
          "statistic": "per-seed board-metric difference",
          "values": [
            0.031746031746031744,
            0.031746031746031744,
            0.031746031746031744,
            0.031746031746031744,
            0.031746031746031744
          ]
        },
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4523809523809524,
        "a_name": "gpt-5.5",
        "b": 0.3968253968253968,
        "b_name": "gpt-5.5:step_by_step",
        "difference_a_minus_b": 0.05555555555555558
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.gpt-5.5.all.vs.step_by_step",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.15079365079365079,
        "level": 0.95,
        "low": -0.03968253968253968,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.5: all-at-once vs step-by-step",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.5: all-at-once vs step-by-step: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.3240086000878364,
        "statistic": {
          "b01": 15,
          "b10": 22,
          "discordant": 37
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4523809523809524,
        "a_name": "gpt-5.5",
        "b": 0.42063492063492064,
        "b_name": "gpt-5.5:binary_search",
        "difference_a_minus_b": 0.031746031746031744
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.gpt-5.5.all.vs.binary_search",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.0873015873015873,
        "level": 0.95,
        "low": -0.023809523809523808,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.5: all-at-once vs binary-search",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.5: all-at-once vs binary-search: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.4239501953125,
        "statistic": {
          "b01": 5,
          "b10": 9,
          "discordant": 14
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.42063492063492064,
        "a_name": "claude-opus-4.8",
        "b": 0.3888888888888889,
        "b_name": "claude-opus-4.8:step_by_step",
        "difference_a_minus_b": 0.031746031746031744
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.claude-opus-4.8.all.vs.step_by_step",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.11904761904761904,
        "level": 0.95,
        "low": -0.05555555555555555,
        "method": "paired percentile bootstrap"
      },
      "label": "claude-opus-4.8: all-at-once vs step-by-step",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "claude-opus-4.8: all-at-once vs step-by-step: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.6075913612730801,
        "statistic": {
          "b01": 15,
          "b10": 19,
          "discordant": 34
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.42063492063492064,
        "a_name": "claude-opus-4.8",
        "b": 0.35714285714285715,
        "b_name": "claude-opus-4.8:binary_search",
        "difference_a_minus_b": 0.06349206349206349
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.claude-opus-4.8.all.vs.binary_search",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.1349206349206349,
        "level": 0.95,
        "low": -0.007936507936507936,
        "method": "paired percentile bootstrap"
      },
      "label": "claude-opus-4.8: all-at-once vs binary-search",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "claude-opus-4.8: all-at-once vs binary-search: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.13380050659179688,
        "statistic": {
          "b01": 7,
          "b10": 15,
          "discordant": 22
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4126984126984127,
        "a_name": "gpt-5.4",
        "b": 0.38095238095238093,
        "b_name": "gpt-5.4:step_by_step",
        "difference_a_minus_b": 0.031746031746031744
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.gpt-5.4.all.vs.step_by_step",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.1349206349206349,
        "level": 0.95,
        "low": -0.06349206349206349,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.4: all-at-once vs step-by-step",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.4: all-at-once vs step-by-step: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.6358280026288412,
        "statistic": {
          "b01": 18,
          "b10": 22,
          "discordant": 40
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4126984126984127,
        "a_name": "gpt-5.4",
        "b": 0.36507936507936506,
        "b_name": "gpt-5.4:binary_search",
        "difference_a_minus_b": 0.047619047619047616
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.gpt-5.4.all.vs.binary_search",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.12698412698412698,
        "level": 0.95,
        "low": -0.031746031746031744,
        "method": "paired percentile bootstrap"
      },
      "label": "gpt-5.4: all-at-once vs binary-search",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gpt-5.4: all-at-once vs binary-search: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.34492845088243484,
        "statistic": {
          "b01": 11,
          "b10": 17,
          "discordant": 28
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.40476190476190477,
        "a_name": "deepseek-r1",
        "b": 0.31746031746031744,
        "b_name": "deepseek-r1:step_by_step",
        "difference_a_minus_b": 0.08730158730158732
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.deepseek-r1.all.vs.step_by_step",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.19047619047619047,
        "level": 0.95,
        "low": -0.023809523809523808,
        "method": "paired percentile bootstrap"
      },
      "label": "deepseek-r1: all-at-once vs step-by-step",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "deepseek-r1: all-at-once vs step-by-step: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.14386508844054896,
        "statistic": {
          "b01": 18,
          "b10": 29,
          "discordant": 47
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.40476190476190477,
        "a_name": "deepseek-r1",
        "b": 0.40476190476190477,
        "b_name": "deepseek-r1:binary_search",
        "difference_a_minus_b": 0.0
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.deepseek-r1.all.vs.binary_search",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.09523809523809523,
        "level": 0.95,
        "low": -0.09523809523809523,
        "method": "paired percentile bootstrap"
      },
      "label": "deepseek-r1: all-at-once vs binary-search",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "deepseek-r1: all-at-once vs binary-search: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 1.0,
        "statistic": {
          "b01": 19,
          "b10": 19,
          "discordant": 38
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.35714285714285715,
        "a_name": "gemini",
        "b": 0.3412698412698413,
        "b_name": "gemini:step_by_step",
        "difference_a_minus_b": 0.015873015873015872
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.gemini.all.vs.step_by_step",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.12698412698412698,
        "level": 0.95,
        "low": -0.09523809523809523,
        "method": "paired percentile bootstrap"
      },
      "label": "gemini: all-at-once vs step-by-step",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gemini: all-at-once vs step-by-step: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.8919231511047488,
        "statistic": {
          "b01": 26,
          "b10": 28,
          "discordant": 54
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.35714285714285715,
        "a_name": "gemini",
        "b": 0.35714285714285715,
        "b_name": "gemini:binary_search",
        "difference_a_minus_b": 0.0
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.gemini.all.vs.binary_search",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.10317460317460317,
        "level": 0.95,
        "low": -0.10317460317460317,
        "method": "paired percentile bootstrap"
      },
      "label": "gemini: all-at-once vs binary-search",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gemini: all-at-once vs binary-search: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 1.0,
        "statistic": {
          "b01": 21,
          "b10": 21,
          "discordant": 42
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.3492063492063492,
        "a_name": "qwen3-32b",
        "b": 0.25396825396825395,
        "b_name": "qwen3-32b:step_by_step",
        "difference_a_minus_b": 0.09523809523809523
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.qwen3-32b.all.vs.step_by_step",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.19047619047619047,
        "level": 0.95,
        "low": 0.0,
        "method": "paired percentile bootstrap"
      },
      "label": "qwen3-32b: all-at-once vs step-by-step",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "qwen3-32b: all-at-once vs step-by-step: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.0806904677519924,
        "statistic": {
          "b01": 14,
          "b10": 26,
          "discordant": 40
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.3492063492063492,
        "a_name": "qwen3-32b",
        "b": 0.12698412698412698,
        "b_name": "qwen3-32b:binary_search",
        "difference_a_minus_b": 0.2222222222222222
      },
      "expected_verdict": "separates_as_stated",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.qwen3-32b.all.vs.binary_search",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.30952380952380953,
        "level": 0.95,
        "low": 0.1349206349206349,
        "method": "paired percentile bootstrap"
      },
      "label": "qwen3-32b: all-at-once vs binary-search",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "qwen3-32b: all-at-once vs binary-search: separates as stated (Holm p=0.000167292).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 0.00016729169146856293,
        "p_raw": 8.364584573428147e-06,
        "statistic": {
          "b01": 6,
          "b10": 34,
          "discordant": 40
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.3333333333333333,
        "a_name": "llama-3.3-70b",
        "b": 0.2222222222222222,
        "b_name": "llama-3.3-70b:step_by_step",
        "difference_a_minus_b": 0.1111111111111111
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.llama-3.3-70b.all.vs.step_by_step",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.1984126984126984,
        "level": 0.95,
        "low": 0.023809523809523808,
        "method": "paired percentile bootstrap"
      },
      "label": "llama-3.3-70b: all-at-once vs step-by-step",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "llama-3.3-70b: all-at-once vs step-by-step: does not separate (Holm p=0.381171).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 0.38117053313180804,
        "p_raw": 0.020061607006937265,
        "statistic": {
          "b01": 9,
          "b10": 23,
          "discordant": 32
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.3333333333333333,
        "a_name": "llama-3.3-70b",
        "b": 0.2222222222222222,
        "b_name": "llama-3.3-70b:binary_search",
        "difference_a_minus_b": 0.1111111111111111
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.llama-3.3-70b.all.vs.binary_search",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.20634920634920634,
        "level": 0.95,
        "low": 0.015873015873015872,
        "method": "paired percentile bootstrap"
      },
      "label": "llama-3.3-70b: all-at-once vs binary-search",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "llama-3.3-70b: all-at-once vs binary-search: does not separate (Holm p=0.518701).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 0.5187009538058193,
        "p_raw": 0.028816719655878845,
        "statistic": {
          "b01": 11,
          "b10": 25,
          "discordant": 36
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.20634920634920634,
        "a_name": "gemma-3-12b",
        "b": 0.23015873015873015,
        "b_name": "gemma-3-12b:step_by_step",
        "difference_a_minus_b": -0.023809523809523808
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.gemma-3-12b.all.vs.step_by_step",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.07142857142857142,
        "level": 0.95,
        "low": -0.11904761904761904,
        "method": "paired percentile bootstrap"
      },
      "label": "gemma-3-12b: all-at-once vs step-by-step",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gemma-3-12b: all-at-once vs step-by-step: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.7428293587290682,
        "statistic": {
          "b01": 20,
          "b10": 17,
          "discordant": 37
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.20634920634920634,
        "a_name": "gemma-3-12b",
        "b": 0.15873015873015872,
        "b_name": "gemma-3-12b:binary_search",
        "difference_a_minus_b": 0.047619047619047616
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.gemma-3-12b.all.vs.binary_search",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.12698412698412698,
        "level": 0.95,
        "low": -0.031746031746031744,
        "method": "paired percentile bootstrap"
      },
      "label": "gemma-3-12b: all-at-once vs binary-search",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "gemma-3-12b: all-at-once vs binary-search: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.34492845088243484,
        "statistic": {
          "b01": 11,
          "b10": 17,
          "discordant": 28
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.1349206349206349,
        "a_name": "mistral-small",
        "b": 0.19047619047619047,
        "b_name": "mistral-small:step_by_step",
        "difference_a_minus_b": -0.05555555555555555
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.mistral-small.all.vs.step_by_step",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.015873015873015872,
        "level": 0.95,
        "low": -0.12698412698412698,
        "method": "paired percentile bootstrap"
      },
      "label": "mistral-small: all-at-once vs step-by-step",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "mistral-small: all-at-once vs step-by-step: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.18924713134765625,
        "statistic": {
          "b01": 14,
          "b10": 7,
          "discordant": 21
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.1349206349206349,
        "a_name": "mistral-small",
        "b": 0.21428571428571427,
        "b_name": "mistral-small:binary_search",
        "difference_a_minus_b": -0.07936507936507936
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.mistral-small.all.vs.binary_search",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.0,
        "level": 0.95,
        "low": -0.15873015873015872,
        "method": "paired percentile bootstrap"
      },
      "label": "mistral-small: all-at-once vs binary-search",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "mistral-small: all-at-once vs binary-search: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.06391465663909912,
        "statistic": {
          "b01": 17,
          "b10": 7,
          "discordant": 24
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.12698412698412698,
        "a_name": "nova-micro",
        "b": 0.16666666666666666,
        "b_name": "nova-micro:step_by_step",
        "difference_a_minus_b": -0.03968253968253968
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.nova-micro.all.vs.step_by_step",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.047619047619047616,
        "level": 0.95,
        "low": -0.12698412698412698,
        "method": "paired percentile bootstrap"
      },
      "label": "nova-micro: all-at-once vs step-by-step",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "nova-micro: all-at-once vs step-by-step: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.47312965989112854,
        "statistic": {
          "b01": 18,
          "b10": 13,
          "discordant": 31
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.12698412698412698,
        "a_name": "nova-micro",
        "b": 0.16666666666666666,
        "b_name": "nova-micro:binary_search",
        "difference_a_minus_b": -0.03968253968253968
      },
      "expected_verdict": "does_not_separate",
      "family": "localization_protocol_top1",
      "id": "loc.protocol.nova-micro.all.vs.binary_search",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.047619047619047616,
        "level": 0.95,
        "low": -0.11904761904761904,
        "method": "paired percentile bootstrap"
      },
      "label": "nova-micro: all-at-once vs binary-search",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "nova-micro: all-at-once vs binary-search: does not separate (Holm p=1).",
      "test": {
        "name": "exact conditional McNemar on majority-vote binary outcomes",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.45825831964612007,
        "statistic": {
          "b01": 17,
          "b10": 12,
          "discordant": 29
        }
      },
      "variance_axes": {
        "run_sampling": {
          "axis": "paired runs",
          "n": 126,
          "statistic": "mean seed-averaged per-run metric difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.07995557944771399,
          0.21273766410140338
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.00019998000199980003
      },
      "direction": 1,
      "estimate": {
        "a": 0.8025690357627886,
        "a_name": "auditable (size+deps)",
        "b": 0.6551324128564961,
        "b_name": "size (flat)",
        "difference_a_minus_b": 0.14743662290629245
      },
      "expected_verdict": "separates_as_stated",
      "family": "post_detection_auc",
      "id": "det.swe.auditable.vs.size",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.2144312137913923,
        "level": 0.95,
        "low": 0.08044203202119261,
        "method": "paired DeLong"
      },
      "label": "swegym: auditable (size+deps) vs size (flat)",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "swegym: auditable (size+deps) vs size (flat): separates as stated (Holm p=0.000112564).",
      "test": {
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.00011256440013977781,
        "p_raw": 1.608062859139683e-05,
        "statistic": {
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.0341815418107397,
          "z": 4.3133403321194965
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.8042535749045444,
          "axis": "board scoring convention",
          "b": 0.6626285842629334,
          "difference": 0.14162499064161105
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.14928127573556949,
          "mean": 0.14162499064161105,
          "mean_t_interval_95": [
            0.13454944309869662,
            0.14870053818452547
          ],
          "min": 0.13662686231938304,
          "positive_count": 5,
          "sd_population": 0.005096839501467723,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.14614247211200104,
            0.14928127573556949,
            0.13829827056973842,
            0.13777607247136325,
            0.13662686231938304
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 376,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": 0.04664000899368094,
        "bootstrap_sd": 0.02625977017684419,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.004845272198967515,
          0.09774498809289103
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": 0.04629397742345398,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC difference",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.011055458162896131,
          0.08298898071625341
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.010998900109989001
      },
      "direction": 1,
      "estimate": {
        "a": 0.662446318093701,
        "a_name": "auditable (size+deps)",
        "b": 0.616152340670247,
        "b_name": "size (flat)",
        "difference_a_minus_b": 0.04629397742345398
      },
      "expected_verdict": "does_not_separate",
      "family": "post_detection_auc",
      "id": "det.tau.auditable.vs.size",
      "interval": {
        "axis": "task-cluster resampling",
        "high": 0.09774498809289103,
        "level": 0.95,
        "low": -0.004845272198967515,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau: auditable (size+deps) vs size (flat)",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau: auditable (size+deps) vs size (flat): does not separate (Holm p=0.0680249).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          0.01046056940926926,
          0.0821273854376387
        ],
        "method": "paired DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.011337482835663801,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.018282686976308787,
          "z": 2.5321210981429045
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.06802489701398282,
        "p_raw": 0.011337482835663801,
        "statistic": {
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.018282686976308787,
          "z": 2.5321210981429045
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.6653524849727833,
          "axis": "board scoring convention",
          "b": 0.6192307720420676,
          "difference": 0.046121712930715764
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.05014825671387657,
          "mean": 0.046121712930715764,
          "mean_t_interval_95": [
            0.041259225150767416,
            0.05098420071066411
          ],
          "min": 0.039881469872472985,
          "positive_count": 5,
          "sd_population": 0.0035026716507704533,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.047087880195031406,
            0.039881469872472985,
            0.04824184252164865,
            0.04524911535054921,
            0.05014825671387657
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 660,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          -0.020258742643730194,
          0.02433227704843821
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.8747125287471252
      },
      "direction": 1,
      "estimate": {
        "a": 0.8157254413761883,
        "a_name": "g-safeguard (sup GNN)",
        "b": 0.8138014938886374,
        "b_name": "full",
        "difference_a_minus_b": 0.00192394748755087
      },
      "expected_verdict": "does_not_separate",
      "family": "post_detection_auc",
      "id": "det.swe.gsafeguard.vs.full",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.023419343969784498,
        "level": 0.95,
        "low": -0.019571448994682758,
        "method": "paired DeLong"
      },
      "label": "swegym: g-safeguard (sup GNN) vs full",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "swegym: g-safeguard (sup GNN) vs full: does not separate (Holm p=1).",
      "test": {
        "name": "paired DeLong z test",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.8607443142951066,
        "statistic": {
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.010967240547166465,
          "z": 0.17542676111430308
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.8278979810835768,
          "axis": "board scoring convention",
          "b": 0.8186228194953958,
          "difference": 0.00927516158818098
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.00982069326944679,
          "mean": 0.006280726710089575,
          "mean_t_interval_95": [
            -0.005641955262291993,
            0.018203408682471143
          ],
          "min": 0.000817923186344216,
          "positive_count": 3,
          "sd_population": 0.003918796055424399,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.00982069326944679,
            0.000817923186344216,
            0.00820356367447772
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 376,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          -0.05795997906292436,
          0.060307619397917574
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.9553044695530447
      },
      "direction": 1,
      "estimate": {
        "a": 0.7665374603893165,
        "a_name": "guardian (recon-AE)",
        "b": 0.7653774332277048,
        "b_name": "pyod-flatten (ECOD)",
        "difference_a_minus_b": 0.0011600271616116764
      },
      "expected_verdict": "does_not_separate",
      "family": "post_detection_auc",
      "id": "det.swe.guardian.vs.ecod",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.060846505496768205,
        "level": 0.95,
        "low": -0.05852645117354485,
        "method": "paired DeLong"
      },
      "label": "swegym: guardian (recon-AE) vs pyod-flatten (ECOD)",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "swegym: guardian (recon-AE) vs pyod-flatten (ECOD): does not separate (Holm p=1).",
      "test": {
        "name": "paired DeLong z test",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.9696138739067038,
        "statistic": {
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.03045284444303868,
          "z": 0.038092571739282995
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.7665374603893165,
          "axis": "board scoring convention",
          "b": 0.7653774332277048,
          "difference": 0.0011600271616116764
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 376,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          -0.008304450543232316,
          0.08104664157990044
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.10578942105789421
      },
      "direction": 1,
      "estimate": {
        "a": 0.8025690357627886,
        "a_name": "auditable (size+deps)",
        "b": 0.7653774332277048,
        "b_name": "pyod-flatten (ECOD)",
        "difference_a_minus_b": 0.0371916025350838
      },
      "expected_verdict": "does_not_separate",
      "family": "post_detection_auc",
      "id": "det.swe.auditable.vs.ecod",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.08163411702107874,
        "level": 0.95,
        "low": -0.00725091195091114,
        "method": "paired DeLong"
      },
      "label": "swegym: auditable (size+deps) vs pyod-flatten (ECOD)",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "swegym: auditable (size+deps) vs pyod-flatten (ECOD): does not separate (Holm p=0.403862).",
      "test": {
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.4038620418113032,
        "p_raw": 0.1009655104528258,
        "statistic": {
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.02267516895032349,
          "z": 1.6401907574123376
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.8042535749045444,
          "axis": "board scoring convention",
          "b": 0.7653774332277048,
          "difference": 0.038876141676839615
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.045629903749161205,
          "mean": 0.038876141676839594,
          "mean_t_interval_95": [
            0.03392095382186573,
            0.04383132953181346
          ],
          "min": 0.03612178066763083,
          "positive_count": 5,
          "sd_population": 0.003569447741428229,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.045629903749161205,
            0.036668310577041896,
            0.03612178066763083,
            0.03939908844632378,
            0.03656162494404025
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 376,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          -0.004331711181530163,
          0.0762367728610231
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.07979202079792021
      },
      "direction": 1,
      "estimate": {
        "a": 0.8025690357627886,
        "a_name": "auditable (size+deps)",
        "b": 0.7665374603893165,
        "b_name": "guardian (recon-AE)",
        "difference_a_minus_b": 0.036031575373472124
      },
      "expected_verdict": "does_not_separate",
      "family": "post_detection_auc",
      "id": "det.swe.auditable.vs.guardian",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.075731384699457,
        "level": 0.95,
        "low": -0.003668233952512749,
        "method": "paired DeLong"
      },
      "label": "swegym: auditable (size+deps) vs guardian (recon-AE)",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "swegym: auditable (size+deps) vs guardian (recon-AE): does not separate (Holm p=0.37631).",
      "test": {
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.37630972028380694,
        "p_raw": 0.07526194405676138,
        "statistic": {
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.02025537695546036,
          "z": 1.778864715907392
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.8042535749045444,
          "axis": "board scoring convention",
          "b": 0.7665374603893165,
          "difference": 0.03771611451522794
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.04446987658754953,
          "mean": 0.03771611451522792,
          "mean_t_interval_95": [
            0.032760926660254056,
            0.04267130237020178
          ],
          "min": 0.034961753506019155,
          "positive_count": 5,
          "sd_population": 0.003569447741428229,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.04446987658754953,
            0.03550828341543022,
            0.034961753506019155,
            0.038239061284712106,
            0.03540159778242857
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 376,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.0022124389154101302,
        "bootstrap_sd": 0.015572022514476303,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.03281049808117089,
          0.02834061539422518
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.0022353934199663694,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC difference",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          -0.03055393234456598,
          0.025776822402166794
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.8869113088691131
      },
      "direction": 1,
      "estimate": {
        "a": 0.662446318093701,
        "a_name": "auditable (size+deps)",
        "b": 0.6646817115136674,
        "b_name": "full",
        "difference_a_minus_b": -0.0022353934199663694
      },
      "expected_verdict": "does_not_separate",
      "family": "post_detection_auc",
      "id": "det.tau.auditable.vs.full",
      "interval": {
        "axis": "task-cluster resampling",
        "high": 0.02834061539422518,
        "level": 0.95,
        "low": -0.03281049808117089,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau: auditable (size+deps) vs full",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau: auditable (size+deps) vs full: does not separate (Holm p=1).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.030238266931886634,
          0.025767480091953895
        ],
        "method": "paired DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.8756715438411916,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.014287442898340663,
          "z": -0.15645860745494122
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "paired DeLong z test",
        "p_adjusted_holm": 1.0,
        "p_raw": 0.8756715438411916,
        "statistic": {
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.014287442898340663,
          "z": -0.15645860745494122
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.6653524849727833,
          "axis": "board scoring convention",
          "b": 0.6648258154253627,
          "difference": 0.000526669547420644
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.006105870933622248,
          "mean": 0.000526669547420644,
          "mean_t_interval_95": [
            -0.005010426114310122,
            0.00606376520915141
          ],
          "min": -0.005179015212100957,
          "positive_count": 3,
          "sd_population": 0.003988622466451613,
          "statistic": "within-seed board AUC difference",
          "values": [
            -0.002642801554747165,
            -0.005179015212100957,
            0.0026139725167469985,
            0.001735321053582095,
            0.006105870933622248
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 660,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.04083826109099139,
          0.16111751641014035
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.0015998400159984002
      },
      "direction": 1,
      "estimate": {
        "a": 0.7380036215482119,
        "a_name": "auditable (size+deps)",
        "b": 0.6367558850158442,
        "b_name": "size (flat)",
        "difference_a_minus_b": 0.10124773653236763
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_swegym_25_auc",
      "id": "live.swe25.auditable.vs.size",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.16149364131322835,
        "level": 0.95,
        "low": 0.0410018317515069,
        "method": "paired DeLong"
      },
      "label": "SWE-Gym 25%: auditable vs size",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 25%: auditable vs size: separates as stated (Holm p=0.00337094).",
      "test": {
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.003370944965631012,
        "p_raw": 0.0009881971435932047,
        "statistic": {
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.03073827134379649,
          "z": 3.2938656634248615
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.741857453020888,
          "axis": "board scoring convention",
          "b": 0.6294377479973048,
          "difference": 0.11241970502358323
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.12101519802350824,
          "mean": 0.11241970502358319,
          "mean_t_interval_95": [
            0.1057338817550812,
            0.11910552829208518
          ],
          "min": 0.1080950063637045,
          "positive_count": 5,
          "sd_population": 0.004816103337311041,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.11435015347757738,
            0.1088530358613462,
            0.12101519802350824,
            0.1080950063637045,
            0.10978513139177959
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 376,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "crosscheck": {
        "interval_95": [
          -0.0716963982571299,
          0.03721989588048891
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.5177482251774822
      },
      "direction": 1,
      "estimate": {
        "a": 0.7380036215482119,
        "a_name": "auditable (size+deps)",
        "b": 0.7557011090991399,
        "b_name": "pyod (ECOD)",
        "difference_a_minus_b": -0.017697487550928037
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_25_auc",
      "id": "live.swe.25.auditable.vs.ecod",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.03645204398103688,
        "level": 0.95,
        "low": -0.07184701908289295,
        "method": "paired DeLong"
      },
      "label": "SWE-Gym 25%: auditable vs ECOD",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 25%: auditable vs ECOD: does not separate (Holm p=0.521804).",
      "test": {
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.5218036225892684,
        "p_raw": 0.5218036225892684,
        "statistic": {
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.027627819673774374,
          "z": -0.640567651008933
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.741857453020888,
          "axis": "board scoring convention",
          "b": 0.7557011090991399,
          "difference": -0.013843656078251887
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.00875007218965429,
          "mean": -0.013843656078251932,
          "mean_t_interval_95": [
            -0.018674447921361872,
            -0.009012864235141992
          ],
          "min": -0.01761246643986003,
          "positive_count": 0,
          "sd_population": 0.0034798396223042175,
          "statistic": "within-seed board AUC difference",
          "values": [
            -0.011263735437389455,
            -0.014046920284286113,
            -0.00875007218965429,
            -0.01761246643986003,
            -0.01754508604006977
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 376,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          -0.05646113909008609,
          0.058427880262562217
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.9615038496150385
      },
      "direction": 1,
      "estimate": {
        "a": 0.7630432322317791,
        "a_name": "auditable (size+deps)",
        "b": 0.761968085106383,
        "b_name": "pyod (ECOD)",
        "difference_a_minus_b": 0.0010751471253960254
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_auditable_ecod_later_auc",
      "id": "live.swe.50.auditable.vs.ecod",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.05804804848508751,
        "level": 0.95,
        "low": -0.05589775423429546,
        "method": "paired DeLong"
      },
      "label": "SWE-Gym 50%: auditable vs ECOD",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 50%: auditable vs ECOD: does not separate (Holm p=0.970495).",
      "test": {
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.9704954699333544,
        "p_raw": 0.9704954699333544,
        "statistic": {
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.02906834095375551,
          "z": 0.03698687610367804
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.7657516657932172,
          "axis": "board scoring convention",
          "b": 0.7619680851063829,
          "difference": 0.0037835806868342647
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.00868775078491002,
          "mean": 0.0037835806868341095,
          "mean_t_interval_95": [
            -0.0007083420918752737,
            0.008275503465543493
          ],
          "min": -0.00021207702073489099,
          "positive_count": 4,
          "sd_population": 0.0032357367846387727,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.00868775078491002,
            0.002821912647603786,
            0.0014218976741815492,
            0.0061984193482100824,
            -0.00021207702073489099
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 376,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          -0.010810179945676741,
          0.07724189395654142
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.136986301369863
      },
      "direction": 1,
      "estimate": {
        "a": 0.8003055681303758,
        "a_name": "auditable (size+deps)",
        "b": 0.7671033272974197,
        "b_name": "pyod (ECOD)",
        "difference_a_minus_b": 0.03320224083295609
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_auditable_ecod_later_auc",
      "id": "live.swe.75.auditable.vs.ecod",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.07713518448481754,
        "level": 0.95,
        "low": -0.010730702818905369,
        "method": "paired DeLong"
      },
      "label": "SWE-Gym 75%: auditable vs ECOD",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 75%: auditable vs ECOD: does not separate (Holm p=0.302897).",
      "test": {
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.3028965313584774,
        "p_raw": 0.13854285631927776,
        "statistic": {
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.022415179053492263,
          "z": 1.4812391528848041
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.8038066182526016,
          "axis": "board scoring convention",
          "b": 0.7671033272974197,
          "difference": 0.03670329095518188
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.04450294656647191,
          "mean": 0.0367032909551819,
          "mean_t_interval_95": [
            0.03097592835927806,
            0.04243065355108574
          ],
          "min": 0.03315122087956601,
          "positive_count": 5,
          "sd_population": 0.004125680414269039,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.04450294656647191,
            0.03705741238963578,
            0.03371646756669644,
            0.035088407373539354,
            0.03315122087956601
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 376,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          -0.007582616568583059,
          0.08181020823902219
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.09979002099790021
      },
      "direction": 1,
      "estimate": {
        "a": 0.8025690357627886,
        "a_name": "auditable (size+deps)",
        "b": 0.7653774332277048,
        "b_name": "pyod (ECOD)",
        "difference_a_minus_b": 0.0371916025350838
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_auditable_ecod_later_auc",
      "id": "live.swe.100.auditable.vs.ecod",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.08163411702107874,
        "level": 0.95,
        "low": -0.00725091195091114,
        "method": "paired DeLong"
      },
      "label": "SWE-Gym 100%: auditable vs ECOD",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 100%: auditable vs ECOD: does not separate (Holm p=0.302897).",
      "test": {
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.3028965313584774,
        "p_raw": 0.1009655104528258,
        "statistic": {
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.02267516895032349,
          "z": 1.6401907574123376
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.8042535749045444,
          "axis": "board scoring convention",
          "b": 0.7653774332277048,
          "difference": 0.038876141676839615
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.045629903749161205,
          "mean": 0.038876141676839594,
          "mean_t_interval_95": [
            0.03392095382186573,
            0.04383132953181346
          ],
          "min": 0.03612178066763083,
          "positive_count": 5,
          "sd_population": 0.003569447741428229,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.045629903749161205,
            0.036668310577041896,
            0.03612178066763083,
            0.03939908844632378,
            0.03656162494404025
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 376,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.028999971706654564,
          0.11198576844726117
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.0017998200179982
      },
      "direction": 1,
      "estimate": {
        "a": 0.8083408782254414,
        "a_name": "full",
        "b": 0.7380036215482119,
        "b_name": "auditable (size+deps)",
        "difference_a_minus_b": 0.07033725667722956
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_swegym_25_auc",
      "id": "live.swe25.full.vs.auditable (size+deps)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.11163249520900187,
        "level": 0.95,
        "low": 0.029042018145457267,
        "method": "paired DeLong"
      },
      "label": "SWE-Gym 25%: full vs auditable (size+deps)",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 25%: full vs auditable (size+deps): separates as stated (Holm p=0.00337094).",
      "test": {
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.003370944965631012,
        "p_raw": 0.000842736241407753,
        "statistic": {
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.021069386405823714,
          "z": 3.338362841823808
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.8130860223103992,
          "axis": "board scoring convention",
          "b": 0.741857453020888,
          "difference": 0.07122856928951116
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.07741446432582177,
          "mean": 0.07122856928951107,
          "mean_t_interval_95": [
            0.06620672414838619,
            0.07625041443063596
          ],
          "min": 0.06782585910009731,
          "positive_count": 5,
          "sd_population": 0.0036174640238508353,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.06782585910009731,
            0.06854458336452773,
            0.06913229018492184,
            0.07322564947218668,
            0.07741446432582177
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 376,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.019522054662743305,
          0.08585651029877778
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.0011998800119988001
      },
      "direction": 1,
      "estimate": {
        "a": 0.8083408782254414,
        "a_name": "full",
        "b": 0.7557011090991399,
        "b_name": "pyod (ECOD)",
        "difference_a_minus_b": 0.05263976912630153
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_swegym_25_auc",
      "id": "live.swe25.full.vs.pyod (ECOD)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.0858837264682328,
        "level": 0.95,
        "low": 0.019395811784370262,
        "method": "paired DeLong"
      },
      "label": "SWE-Gym 25%: full vs pyod (ECOD)",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 25%: full vs pyod (ECOD): separates as stated (Holm p=0.00382515).",
      "test": {
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.0038251463243870647,
        "p_raw": 0.0019125731621935324,
        "statistic": {
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.01696151439728248,
          "z": 3.103482854970503
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.8130860223103992,
          "axis": "board scoring convention",
          "b": 0.7557011090991399,
          "difference": 0.05738491321125927
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.06038221799526755,
          "mean": 0.05738491321125914,
          "mean_t_interval_95": [
            0.05414059068584569,
            0.06062923573667259
          ],
          "min": 0.05449766308024162,
          "positive_count": 5,
          "sd_population": 0.002337033438435172,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.05656212366270785,
            0.05449766308024162,
            0.06038221799526755,
            0.05561318303232665,
            0.059869378285752006
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 376,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.5772075882752377,
          0.6952244369624265
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.6367558850158442,
        "a_name": "size (flat)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.06324411498415572
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.25.size (flat)",
      "interval": {
        "axis": "run-level sampling",
        "high": -0.0038925172963983276,
        "level": 0.95,
        "low": -0.1225957126719131,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 25%: size (flat) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 25%: size (flat) vs 0.70: does not separate (Holm p=0.221959).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.22195877530755773,
        "p_raw": 0.03675218479290633,
        "statistic": {
          "log_p_raw": -3.30355760494327,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.030281983830272,
          "z": -2.0885063323008732
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6294377479973048
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.06719884704649237,
          "mean": -0.07056225200269517,
          "mean_t_interval_95": [
            -0.07369390908251103,
            -0.06743059492287931
          ],
          "min": -0.07406416111402259,
          "sd_population": 0.002255875381042517,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.06991277981582689,
            -0.06719884704649237,
            -0.07406416111402259,
            -0.07000636370442459,
            -0.07162910833270941
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.6868478383884111,
          0.7874610966500679
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.7380036215482119,
        "a_name": "auditable (size+deps)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": 0.03800362154821191
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.25.auditable (size+deps)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.08888324561177689,
        "level": 0.95,
        "low": -0.012876002515353077,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 25%: auditable (size+deps) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 25%: auditable (size+deps) vs 0.70: does not separate (Holm p=0.548669).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.5486685276925903,
        "p_raw": 0.14320490435161157,
        "statistic": {
          "log_p_raw": -1.9434787767766064,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.0259594688804983,
          "z": 1.4639599031535508
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.741857453020888
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.046951036909485655,
          "mean": 0.041857453020888016,
          "mean_t_interval_95": [
            0.03702666117777807,
            0.04668824486399796
          ],
          "min": 0.038088642659279914,
          "sd_population": 0.0034798396223042175,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            0.04443737366175049,
            0.04165418881485383,
            0.046951036909485655,
            0.038088642659279914,
            0.03815602305907018
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.7621364305115437,
          0.8521962709370756
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.8083408782254414,
        "a_name": "full",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": 0.10834087822544147
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.25.full",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.15422603691786974,
        "level": 0.95,
        "low": 0.062455719533013224,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 25%: full vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 25%: full vs 0.70: separates as stated (Holm p=5.54538e-05).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 5.545378549422787e-05,
        "p_raw": 3.6969190329485246e-06,
        "statistic": {
          "log_p_raw": -12.50801077899385,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.02341122543800015,
          "z": 4.627732047276217
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.8130860223103992
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.1160833270944075,
          "mean": 0.11308602231039908,
          "mean_t_interval_95": [
            0.10984169978498562,
            0.11633034483581253
          ],
          "min": 0.11019877217938157,
          "sd_population": 0.002337033438435172,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            0.1122632327618478,
            0.11019877217938157,
            0.1160833270944075,
            0.1113142921314666,
            0.11557048738489195
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.7045888269578995,
          0.8052590255771842
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.7557011090991399,
        "a_name": "pyod (ECOD)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": 0.055701109099139945
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.25.pyod (ECOD)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.10652454438380261,
        "level": 0.95,
        "low": 0.004877673814477276,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 25%: pyod (ECOD) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 25%: pyod (ECOD) vs 0.70: does not separate (Holm p=0.221959).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.22195877530755773,
        "p_raw": 0.03170839647250825,
        "statistic": {
          "log_p_raw": -3.451173760221762,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.025930800609374173,
          "z": 2.1480674637945265
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.7557011090991399
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.3088218650973291,
          0.4184306388637392
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.3637533952014486,
        "a_name": "dep-span (online)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.33624660479855134
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.25.dep-span (online)",
      "interval": {
        "axis": "run-level sampling",
        "high": -0.2812240630702167,
        "level": 0.95,
        "low": -0.391269146526886,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 25%: dep-span (online) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 25%: dep-span (online) vs 0.70: separates as stated (Holm p=9.32598e-32).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 9.325975676656372e-32,
        "p_raw": 4.662987838328186e-33,
        "statistic": {
          "log_p_raw": -74.4456516591025,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.028073241223994634,
          "z": -11.977477132606838
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.36375339520144867
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.6002995557944771,
          0.7173211860570394
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.6587681077410593,
        "a_name": "size (flat)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.04123189225894064
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.50.size (flat)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.018053670427913386,
        "level": 0.95,
        "low": -0.10051745494579467,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 50%: size (flat) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 50%: size (flat) vs 0.70: does not separate (Holm p=0.548669).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.5486685276925903,
        "p_raw": 0.17284635481202013,
        "statistic": {
          "log_p_raw": -1.7553522015726557,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.030248291884183067,
          "z": -1.3631147311329976
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6631227071947293
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.028825709365875585,
          "mean": -0.03687729280527061,
          "mean_t_interval_95": [
            -0.0446535036332946,
            -0.029101081977246625
          ],
          "min": -0.044877217938159686,
          "sd_population": 0.005601559212149462,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.044877217938159686,
            -0.03257093658755705,
            -0.0389571011454668,
            -0.028825709365875585,
            -0.039155498989293935
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.7110117700316886,
          0.8125007073336351
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.7630432322317791,
        "a_name": "auditable (size+deps)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": 0.0630432322317791
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.50.auditable (size+deps)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.11453889583293324,
        "level": 0.95,
        "low": 0.011547568630624963,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 50%: auditable (size+deps) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 50%: auditable (size+deps) vs 0.70: does not separate (Holm p=0.131647).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.13164738663399703,
        "p_raw": 0.016418681720312314,
        "statistic": {
          "log_p_raw": -4.109335463180118,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.026273780542573927,
          "z": 2.3994731983706763
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.7657516657932172
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.07065583589129298,
          "mean": 0.06575166579321708,
          "mean_t_interval_95": [
            0.06125974301450769,
            0.07024358857192646
          ],
          "min": 0.06175600808564807,
          "sd_population": 0.0032357367846387727,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            0.07065583589129298,
            0.06478999775398675,
            0.06338998278056451,
            0.06816650445459305,
            0.06175600808564807
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.762872764825713,
          0.8540353383884111
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.8098970122227253,
        "a_name": "full",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": 0.1098970122227253
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.50.full",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.15600058581772616,
        "level": 0.95,
        "low": 0.06379343862772444,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 50%: full vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 50%: full vs 0.70: separates as stated (Holm p=4.77336e-05).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 4.7733573950186184e-05,
        "p_raw": 2.9833483718866365e-06,
        "statistic": {
          "log_p_raw": -12.72246427350247,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.023522663660485586,
          "z": 4.671962912403291
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.8157898480197648
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.1211799056674403,
          "mean": 0.11578984801976497,
          "mean_t_interval_95": [
            0.10796366337945258,
            0.12361603266007735
          ],
          "min": 0.10668001796810678,
          "sd_population": 0.005637557627673569,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            0.1211799056674403,
            0.12103017144568406,
            0.1120086845848619,
            0.11805046043273182,
            0.10668001796810678
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.7107550079221366,
          0.8108165459483929
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.761968085106383,
        "a_name": "pyod (ECOD)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": 0.061968085106383075
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.50.pyod (ECOD)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.11171478372904925,
        "level": 0.95,
        "low": 0.0122213864837169,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 50%: pyod (ECOD) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 50%: pyod (ECOD) vs 0.70: does not separate (Holm p=0.131647).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.13164738663399703,
        "p_raw": 0.014627487403777449,
        "statistic": {
          "log_p_raw": -4.224852821435226,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.025381435074859432,
          "z": 2.44147286879626
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.7619680851063829
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.47562457559981897,
          0.5919961662516976
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.5340368945224083,
        "a_name": "dep-span (online)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.16596310547759163
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.50.dep-span (online)",
      "interval": {
        "axis": "run-level sampling",
        "high": -0.10728816993894363,
        "level": 0.95,
        "low": -0.22463804101623963,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 50%: dep-span (online) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 50%: dep-span (online) vs 0.70: separates as stated (Holm p=5.62378e-07).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 5.623778923493922e-07,
        "p_raw": 2.9598836439441692e-08,
        "statistic": {
          "log_p_raw": -17.335530785867356,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.029936741696004833,
          "z": -5.54379321446796
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.5340368945224083
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.6131443809416025,
          0.7280160706201901
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.6712313263920326,
        "a_name": "size (flat)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.02876867360796731
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.75.size (flat)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.02949120495608419,
        "level": 0.95,
        "low": -0.08702855217201881,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 75%: size (flat) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 75%: size (flat) vs 0.70: does not separate (Holm p=0.548669).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.5486685276925903,
        "p_raw": 0.3331300853943016,
        "statistic": {
          "log_p_raw": -1.0992222184545657,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.02972497404217526,
          "z": -0.9678283845479191
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6734888073669236
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.022170023208804235,
          "mean": -0.0265111926330762,
          "mean_t_interval_95": [
            -0.03044694939924507,
            -0.02257543586690733
          ],
          "min": -0.0290259788874746,
          "sd_population": 0.002835105047674614,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.02854121434453838,
            -0.0290259788874746,
            -0.028741483866137507,
            -0.022170023208804235,
            -0.024077262858426263
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.751923947487551,
          0.8462256677229516
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.8003055681303758,
        "a_name": "auditable (size+deps)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": 0.10030556813037583
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.75.auditable (size+deps)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.147837755241746,
        "level": 0.95,
        "low": 0.05277338101900567,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 75%: auditable (size+deps) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 75%: auditable (size+deps) vs 0.70: separates as stated (Holm p=0.000459344).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.0004593442865018291,
        "p_raw": 3.5334175884756084e-05,
        "statistic": {
          "log_p_raw": -10.25065990700964,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.02425156150128165,
          "z": 4.136045760396701
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.8038066182526016
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.11160627386389166,
          "mean": 0.10380661825260165,
          "mean_t_interval_95": [
            0.09807925565669781,
            0.10953398084850549
          ],
          "min": 0.10025454817698576,
          "sd_population": 0.004125680414269039,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            0.11160627386389166,
            0.10416073968705553,
            0.10081979486411619,
            0.1021917346709591,
            0.10025454817698576
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.7754901822091443,
          0.8641077693526482
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.8207616568583069,
        "a_name": "full",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": 0.12076165685830698
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.75.full",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.16480587231044128,
        "level": 0.95,
        "low": 0.07671744140617268,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 75%: full vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 75%: full vs 0.70: separates as stated (Holm p=1.38705e-06).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 1.3870531025266795e-06,
        "p_raw": 7.705850569592664e-08,
        "statistic": {
          "log_p_raw": -16.378700889372613,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.022471951423367706,
          "z": 5.373883851169758
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.8255832147937412
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.13350864715130661,
          "mean": 0.12558321479374118,
          "mean_t_interval_95": [
            0.11888099064840857,
            0.1322854389390738
          ],
          "min": 0.11985662948266818,
          "sd_population": 0.004827917636682499,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            0.13350864715130661,
            0.12829040952309667,
            0.12401736916972372,
            0.11985662948266818,
            0.12224301864191078
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.7165257893843369,
          0.8142991031009507
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.7671033272974197,
        "a_name": "pyod (ECOD)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": 0.06710332729741975
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.75.pyod (ECOD)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.11612972387418835,
        "level": 0.95,
        "low": 0.01807693072065114,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 75%: pyod (ECOD) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 75%: pyod (ECOD) vs 0.70: does not separate (Holm p=0.0803483).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.08034826106775453,
        "p_raw": 0.007304387369795866,
        "statistic": {
          "log_p_raw": -4.919280101800629,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.02501392727799213,
          "z": 2.682638617745519
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.7671033272974197
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.5317589265504753,
          0.6475925899728384
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.5894918515165233,
        "a_name": "dep-span (online)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.11050814848347668
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.75.dep-span (online)",
      "interval": {
        "axis": "run-level sampling",
        "high": -0.052311154462397584,
        "level": 0.95,
        "low": -0.16870514250455576,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 75%: dep-span (online) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 75%: dep-span (online) vs 0.70: separates as stated (Holm p=0.00237459).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.002374593967726558,
        "p_raw": 0.00019788283064387985,
        "statistic": {
          "log_p_raw": -8.527835466856262,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.02969288950211818,
          "z": -3.721704096046073
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.5894918515165234
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.5962532537347216,
          0.7139549852874604
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.6551324128564961,
        "a_name": "size (flat)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.044867587143503807
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.100.size (flat)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.014293784817622654,
        "level": 0.95,
        "low": -0.10402895910463027,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 100%: size (flat) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 100%: size (flat) vs 0.70: does not separate (Holm p=0.548669).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.5486685276925903,
        "p_raw": 0.13716713192314758,
        "statistic": {
          "log_p_raw": -1.986555155632574,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.030184928104691627,
          "z": -1.4864235219606192
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6626285842629334
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.03299955079733463,
          "mean": -0.037371415737066614,
          "mean_t_interval_95": [
            -0.044421189527678887,
            -0.030321641946454342
          ],
          "min": -0.04723553193082275,
          "sd_population": 0.005078273492542219,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.035135135135135,
            -0.04723553193082275,
            -0.03679905667440275,
            -0.03299955079733463,
            -0.034687804147637946
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.7546394013128113,
          0.8492254696695337
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.8025690357627886,
        "a_name": "auditable (size+deps)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": 0.10256903576278864
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.100.auditable (size+deps)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.15016172315870227,
        "level": 0.95,
        "low": 0.05497634836687501,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 100%: auditable (size+deps) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 100%: auditable (size+deps) vs 0.70: separates as stated (Holm p=0.000336002).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.00033600239376890535,
        "p_raw": 2.400017098349324e-05,
        "statistic": {
          "log_p_raw": -10.637449603329488,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.0242824295606035,
          "z": 4.224002194953323
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.8042535749045444
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.11100733697686604,
          "mean": 0.10425357490454443,
          "mean_t_interval_95": [
            0.09929838704957056,
            0.1092087627595183
          ],
          "min": 0.10149921389533567,
          "sd_population": 0.003569447741428229,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            0.11100733697686604,
            0.10204574380474674,
            0.10149921389533567,
            0.10477652167402862,
            0.10193905817174509
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.768700486645541,
          0.8565541534631055
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.8138014938886374,
        "a_name": "full",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": 0.11380149388863747
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.100.full",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.15870100543225166,
        "level": 0.95,
        "low": 0.06890198234502329,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 100%: full vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 100%: full vs 0.70: separates as stated (Holm p=1.15184e-05).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 1.151841054531868e-05,
        "p_raw": 6.775535614893341e-07,
        "statistic": {
          "log_p_raw": -14.204777229768606,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.022908334998895795,
          "z": 4.967689441162914
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.8186228194953958
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.1259320955304335,
          "mean": 0.1186228194953957,
          "mean_t_interval_95": [
            0.11112104288268586,
            0.12612459610810556
          ],
          "min": 0.11075840383319613,
          "sd_population": 0.005403871734157999,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            0.1259320955304335,
            0.12320693269446736,
            0.11571273489556055,
            0.11075840383319613,
            0.11750393052332098
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.7142007837256676,
          0.8142414554096876
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.7653774332277048,
        "a_name": "pyod (ECOD)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": 0.06537743322770484
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.100.pyod (ECOD)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.11458502704664059,
        "level": 0.95,
        "low": 0.016169839408769086,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 100%: pyod (ECOD) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 100%: pyod (ECOD) vs 0.70: does not separate (Holm p=0.0921382).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.09213816631374631,
        "p_raw": 0.009213816631374631,
        "statistic": {
          "log_p_raw": -4.6870511137544995,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.025106376549303446,
          "z": 2.604017075077235
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.7653774332277048
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "crosscheck": {
        "interval_95": [
          0.5907643447261204,
          0.7048724677455863
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.6484693300135808,
        "a_name": "dep-span (online)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.0515306699864192
      },
      "expected_verdict": "does_not_separate",
      "family": "live_swegym_threshold_auc",
      "id": "live.swe.bar.100.dep-span (online)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.005394824576956489,
        "level": 0.95,
        "low": -0.10845616454979488,
        "method": "single-curve DeLong"
      },
      "label": "SWE-Gym 100%: dep-span (online) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "SWE-Gym 100%: dep-span (online) vs 0.70: does not separate (Holm p=0.380135).",
      "test": {
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.38013519697654125,
        "p_raw": 0.07602703939530825,
        "statistic": {
          "log_p_raw": -2.5766662204538284,
          "n_negative": 188,
          "n_positive": 188,
          "se": 0.029044153368325505,
          "z": -1.7742183541358334
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6484693300135808
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 376,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": 0.07858157343019215,
        "bootstrap_sd": 0.03912291173649848,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          0.0014044339716716876,
          0.15638920579805987
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": 0.07910602814184076,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC difference",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.021728766081383185,
          0.1377790763465694
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.007599240075992401
      },
      "direction": 1,
      "estimate": {
        "a": 0.6254881227333018,
        "a_name": "auditable (size+deps)",
        "b": 0.546382094591461,
        "b_name": "pyod (ECOD)",
        "difference_a_minus_b": 0.07910602814184076
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_auditable_ecod_auc",
      "id": "live.tau.25.auditable.vs.ecod",
      "interval": {
        "axis": "task-cluster resampling",
        "high": 0.15638920579805987,
        "level": 0.95,
        "low": 0.0014044339716716876,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 25%: auditable vs ECOD",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 25%: auditable vs ECOD: separates as stated (Holm p=0.0230135).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          0.02095421912695481,
          0.1372578371567267
        ],
        "method": "paired DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.0076711634851925475,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.029669835503907213,
          "z": 2.666210540042371
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.023013490455577643,
        "p_raw": 0.0076711634851925475,
        "statistic": {
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.029669835503907213,
          "z": 2.666210540042371
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.6316350697400442,
          "axis": "board scoring convention",
          "b": 0.546382094591461,
          "difference": 0.08525297514858321
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.09189930455205197,
          "mean": 0.08525297514858313,
          "mean_t_interval_95": [
            0.0792975770128489,
            0.09120837328431736
          ],
          "min": 0.07898943667976843,
          "positive_count": 5,
          "sd_population": 0.00428994481078348,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.07898943667976843,
            0.0867535416252061,
            0.0858257776062532,
            0.0827968152796359,
            0.09189930455205197
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 660,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": 0.06376537933087818,
        "bootstrap_sd": 0.041711824265310574,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.018003889552644415,
          0.14592521803005873
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": 0.0639869772101177,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC difference",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.005397872202280008,
          0.12501692777174858
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.0331966803319668
      },
      "direction": 1,
      "estimate": {
        "a": 0.6172468486518073,
        "a_name": "auditable (size+deps)",
        "b": 0.5532598714416896,
        "b_name": "pyod (ECOD)",
        "difference_a_minus_b": 0.0639869772101177
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_auditable_ecod_auc",
      "id": "live.tau.50.auditable.vs.ecod",
      "interval": {
        "axis": "task-cluster resampling",
        "high": 0.14592521803005873,
        "level": 0.95,
        "low": -0.018003889552644415,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 50%: auditable vs ECOD",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 50%: auditable vs ECOD: separates as stated (Holm p=0.0394081).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          0.0031043268163764917,
          0.12486962760385892
        ],
        "method": "paired DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.03940810287225533,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.031063147524125846,
          "z": 2.059899987933318
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.03940810287225533,
        "p_raw": 0.03940810287225533,
        "statistic": {
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.031063147524125846,
          "z": 2.059899987933318
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.6171925429318336,
          "axis": "board scoring convention",
          "b": 0.5532598714416896,
          "difference": 0.06393267149014392
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.07069109339591328,
          "mean": 0.06393267149014399,
          "mean_t_interval_95": [
            0.056689959903094576,
            0.07117538307719341
          ],
          "min": 0.05555237111779576,
          "positive_count": 5,
          "sd_population": 0.005217255384225179,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.06091782915767918,
            0.07069109339591328,
            0.06583019726644268,
            0.05555237111779576,
            0.06667186651288903
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 660,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": 0.07757818989949064,
        "bootstrap_sd": 0.042626972254350644,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.005214542224857616,
          0.1624337522057135
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": 0.07744107744107742,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC difference",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.015507694020090801,
          0.13959162330374442
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.015198480151984802
      },
      "direction": 1,
      "estimate": {
        "a": 0.6392946916362894,
        "a_name": "auditable (size+deps)",
        "b": 0.561853614195212,
        "b_name": "pyod (ECOD)",
        "difference_a_minus_b": 0.07744107744107742
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_auditable_ecod_auc",
      "id": "live.tau.75.auditable.vs.ecod",
      "interval": {
        "axis": "task-cluster resampling",
        "high": 0.1624337522057135,
        "level": 0.95,
        "low": -0.005214542224857616,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 75%: auditable vs ECOD",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 75%: auditable vs ECOD: separates as stated (Holm p=0.0270138).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          0.015993898593528934,
          0.13888825628862592
        ],
        "method": "paired DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.013506885763340365,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.03135117753807519,
          "z": 2.470117026610157
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.02701377152668073,
        "p_raw": 0.013506885763340365,
        "statistic": {
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.03135117753807519,
          "z": 2.470117026610157
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.6401510697486433,
          "axis": "board scoring convention",
          "b": 0.561853614195212,
          "difference": 0.07829745555343137
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.08666541490470303,
          "mean": 0.07829745555343155,
          "mean_t_interval_95": [
            0.07033273972814602,
            0.08626217137871708
          ],
          "min": 0.0716401438128541,
          "positive_count": 5,
          "sd_population": 0.005737347956474816,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.08270151892141986,
            0.07770511986389939,
            0.08666541490470303,
            0.07277508026428137,
            0.0716401438128541
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 660,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": 0.1062688237057681,
        "bootstrap_sd": 0.03944890731126981,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          0.028583718148371556,
          0.18375473793905078
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": 0.10701598167162907,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC difference",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.0509244186585784,
          0.16276516310951572
        ],
        "method": "stratified paired bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC difference",
        "two_sided_tail_p": 0.0005999400059994001
      },
      "direction": 1,
      "estimate": {
        "a": 0.662446318093701,
        "a_name": "auditable (size+deps)",
        "b": 0.555430336422072,
        "b_name": "pyod (ECOD)",
        "difference_a_minus_b": 0.10701598167162907
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_auditable_ecod_auc",
      "id": "live.tau.100.auditable.vs.ecod",
      "interval": {
        "axis": "task-cluster resampling",
        "high": 0.18375473793905078,
        "level": 0.95,
        "low": 0.028583718148371556,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 100%: auditable vs ECOD",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 100%: auditable vs ECOD: separates as stated (Holm p=0.000760781).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          0.05080896906047622,
          0.16322299428278192
        ],
        "method": "paired DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.00019019513479716864,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.028677574207743917,
          "z": 3.731695745825361
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "paired DeLong z test",
        "p_adjusted_holm": 0.0007607805391886746,
        "p_raw": 0.00019019513479716864,
        "statistic": {
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.028677574207743917,
          "z": 3.731695745825361
        }
      },
      "variance_axes": {
        "board_point_estimates": {
          "a": 0.6653524849727833,
          "axis": "board scoring convention",
          "b": 0.555430336422072,
          "difference": 0.10992214855071136
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": 0.11456740627070205,
          "mean": 0.10992214855071136,
          "mean_t_interval_95": [
            0.10388895614229092,
            0.1159553409591318
          ],
          "min": 0.104623011272035,
          "positive_count": 5,
          "sd_population": 0.004345983572393119,
          "statistic": "within-seed board AUC difference",
          "values": [
            0.11170395293461699,
            0.104623011272035,
            0.11456740627070205,
            0.1048322797755048,
            0.11388409250069798
          ]
        },
        "run_sampling": {
          "axis": "paired labeled runs",
          "n": 660,
          "statistic": "DeLong covariance of seed-averaged OOF or deterministic run scores"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.07448995559894414,
        "bootstrap_sd": 0.030113828203486428,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.13380962810926325,
          -0.016814908689862407
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.07435419391342257,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5834720019293023,
          0.6680772370166309
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.6256458060865774,
        "a_name": "size (flat)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.07435419391342257
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.25.size (flat)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.016814908689862407,
        "level": 0.95,
        "low": -0.13380962810926325,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 25%: size (flat) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 25%: size (flat) vs 0.70: separates as stated (Holm p=0.00459737).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.11676426949472372,
          -0.03194411833212142
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.0005898305385657266,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -7.435675285090824,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.021638191270771514,
          "z": -3.4362481125610023
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.004597365479467506,
        "p_raw": 0.0005898305385657266,
        "statistic": {
          "log_p_raw": -7.435675285090824,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.021638191270771514,
          "z": -3.4362481125610023
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6316251956332928
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.06232087192253777,
          "mean": -0.06837480436670702,
          "mean_t_interval_95": [
            -0.07434619497944753,
            -0.06240341375396652
          ],
          "min": -0.07462846872877049,
          "sd_population": 0.004301464921140665,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.07462846872877049,
            -0.06709598500288072,
            -0.06621833320434423,
            -0.0716103629750019,
            -0.06232087192253777
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.07441443796484445,
        "bootstrap_sd": 0.03000923495774241,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.13383372113421074,
          -0.015714161332050783
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.07451187726669817,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5832417378560629,
          0.6680213521811318
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.6254881227333018,
        "a_name": "auditable (size+deps)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.07451187726669817
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.25.auditable (size+deps)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.015714161332050783,
        "level": 0.95,
        "low": -0.13383372113421074,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 25%: auditable (size+deps) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 25%: auditable (size+deps) vs 0.70: separates as stated (Holm p=0.00459737).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.11692490544581319,
          -0.03209884908758315
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.0005746706849334382,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -7.461713403089622,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.021639697725909037,
          "z": -3.443295660155442
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.004597365479467506,
        "p_raw": 0.0005746706849334382,
        "statistic": {
          "log_p_raw": -7.461713403089622,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.021639697725909037,
          "z": -3.443295660155442
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6316350697400442
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.06171860085648695,
          "mean": -0.0683649302599558,
          "mean_t_interval_95": [
            -0.07432032839569003,
            -0.06240953212422157
          ],
          "min": -0.07462846872877049,
          "sd_population": 0.00428994481078348,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.07462846872877049,
            -0.06686436378333283,
            -0.06779212780228572,
            -0.07082109012890303,
            -0.06171860085648695
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.06590425019462726,
        "bootstrap_sd": 0.03007321770976784,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.12572371213719732,
          -0.006912025322983894
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.06469840739813182,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5930524250772184,
          0.6775389338750221
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.6353015926018681,
        "a_name": "full",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.06469840739813182
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.25.full",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.006912025322983894,
        "level": 0.95,
        "low": -0.12572371213719732,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 25%: full vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 25%: full vs 0.70: separates as stated (Holm p=0.0127529).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.10672523959626681,
          -0.022671575199996817
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.0025505754380213065,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -5.971436283300495,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.021442655339402813,
          "z": -3.017275909818998
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.012752877190106532,
        "p_raw": 0.0025505754380213065,
        "statistic": {
          "log_p_raw": -5.971436283300495,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.021442655339402813,
          "z": -3.017275909818998
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6420517568299666
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.05377410481644873,
          "mean": -0.05794824317003324,
          "mean_t_interval_95": [
            -0.061764182586023,
            -0.05413230375404348
          ],
          "min": -0.061703858490484875,
          "sd_population": 0.0027487951473241304,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.061703858490484875,
            -0.058512305549106025,
            -0.05615463951878508,
            -0.0595963074753415,
            -0.05377410481644873
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.1532537331293629,
        "bootstrap_sd": 0.028777269058283615,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.20911505974887035,
          -0.09669557993373082
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.15361790540853892,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5022166105499438,
          0.5905955793008134
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.546382094591461,
        "a_name": "pyod (ECOD)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.15361790540853892
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.25.pyod (ECOD)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.09669557993373082,
        "level": 0.95,
        "low": -0.20911505974887035,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 25%: pyod (ECOD) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 25%: pyod (ECOD) vs 0.70: separates as stated (Holm p=1.3535e-10).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.19764119451918732,
          -0.10959461629789052
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 7.96179172931633e-12,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -25.55636704977892,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.0224612745223374,
          "z": -6.839233688888323
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 1.3535045939837762e-10,
        "p_raw": 7.96179172931633e-12,
        "statistic": {
          "log_p_raw": -25.55636704977892,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.0224612745223374,
          "z": -6.839233688888323
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.546382094591461
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.19724703174926844,
        "bootstrap_sd": 0.0019220402243110889,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.19999999999999996,
          -0.19285714285714284
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.1972451790633608,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5,
          0.5068870523415978
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.5027548209366391,
        "a_name": "dep-span (online)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.1972451790633608
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.25.dep-span (online)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.19285714285714284,
        "level": 0.95,
        "low": -0.19999999999999996,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 25%: dep-span (online) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 25%: dep-span (online) vs 0.70: separates as stated (Holm p=4.45015e-307).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.20105781892213684,
          -0.19343253920458478
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 2.2250738585072626e-308,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -5145.605937611777,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.001945260162354843,
          "z": -101.39784018636603
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 4.450147717014525e-307,
        "p_raw": 2.2250738585072626e-308,
        "statistic": {
          "log_p_raw": -5145.605937611777,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.001945260162354843,
          "z": -101.39784018636603
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.5027548209366391
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.08334592636222773,
        "bootstrap_sd": 0.031463935870059835,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.1449668066056177,
          -0.020969538631180267
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.08289228371872992,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5751249872461993,
          0.6589680088302677
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.61710771628127,
        "a_name": "size (flat)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.08289228371872992
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.50.size (flat)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.020969538631180267,
        "level": 0.95,
        "low": -0.1449668066056177,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 50%: size (flat) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 50%: size (flat) vs 0.70: separates as stated (Holm p=0.00139188).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.12551937943722197,
          -0.04026518800023786
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.00013822159687030034,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -8.886652386261842,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.02174891786518995,
          "z": -3.8113291076151645
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.0013918789545409383,
        "p_raw": 0.00013822159687030034,
        "statistic": {
          "log_p_raw": -8.886652386261842,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.02174891786518995,
          "z": -3.8113291076151645
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6181185849478454
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.07864176749305607,
          "mean": -0.08188141505215449,
          "mean_t_interval_95": [
            -0.08605766854799399,
            -0.07770516155631499
          ],
          "min": -0.08624078266216051,
          "sd_population": 0.0030083458073931423,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.08624078266216051,
            -0.07864176749305607,
            -0.0792969670390149,
            -0.08061387470010051,
            -0.08461368336644048
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.08300371558701683,
        "bootstrap_sd": 0.03123982531321549,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.14484366740659874,
          -0.02293137083801593
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.08275315134819261,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5746623721141627,
          0.6597568893712144
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.6172468486518073,
        "a_name": "auditable (size+deps)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.08275315134819261
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.50.auditable (size+deps)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.02293137083801593,
        "level": 0.95,
        "low": -0.14484366740659874,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 50%: auditable (size+deps) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 50%: auditable (size+deps) vs 0.70: separates as stated (Holm p=0.00139188).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.12552386897898637,
          -0.03998243371739885
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.00014934556964901958,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -8.809247677960295,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.02182219569755553,
          "z": -3.7921551293512787
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.0013918789545409383,
        "p_raw": 0.00014934556964901958,
        "statistic": {
          "log_p_raw": -8.809247677960295,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.02182219569755553,
          "z": -3.7921551293512787
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6171925429318336
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.07604903516239703,
          "mean": -0.08280745706816632,
          "mean_t_interval_95": [
            -0.09005016865521574,
            -0.0755647454811169
          ],
          "min": -0.09118775744051455,
          "sd_population": 0.005217255384225179,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.08582229940063113,
            -0.07604903516239703,
            -0.08090993129186763,
            -0.09118775744051455,
            -0.08006826204542128
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.07276017089075103,
        "bootstrap_sd": 0.029545305255670826,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.13168271705372683,
          -0.015237121459498031
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.07238315199747702,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.584735091966497,
          0.6706275333685803
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.6276168480025229,
        "a_name": "full",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.07238315199747702
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.50.full",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.015237121459498031,
        "level": 0.95,
        "low": -0.13168271705372683,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 50%: full vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 50%: full vs 0.70: separates as stated (Holm p=0.00493351).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.11479276924034598,
          -0.029973534754608074
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.0008222521775625767,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -7.103463424601166,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.021637957420335578,
          "z": -3.345193383616264
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.004933513065375461,
        "p_raw": 0.0008222521775625767,
        "statistic": {
          "log_p_raw": -7.103463424601166,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.021637957420335578,
          "z": -3.345193383616264
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6280818983308826
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.06649732562839139,
          "mean": -0.07191810166911747,
          "mean_t_interval_95": [
            -0.0773830111437194,
            -0.06645319219451554
          ],
          "min": -0.07853852793471439,
          "sd_population": 0.003936623464567009,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.07186829794735528,
            -0.06649732562839139,
            -0.07268605048628851,
            -0.07853852793471439,
            -0.0700003063488378
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.14701495753591842,
        "bootstrap_sd": 0.030202224124742084,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.20574655110588677,
          -0.08744675394122471
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.1467401285583103,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5091727653022419,
          0.5981351624602312
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.5532598714416896,
        "a_name": "pyod (ECOD)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.1467401285583103
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.50.pyod (ECOD)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.08744675394122471,
        "level": 0.95,
        "low": -0.20574655110588677,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 50%: pyod (ECOD) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 50%: pyod (ECOD) vs 0.70: separates as stated (Holm p=1.04635e-09).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.19077808829646672,
          -0.1027021688201539
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 6.539689852030504e-11,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -23.45054628182684,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.022468759673913517,
          "z": -6.5308513103496875
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 1.0463503763248806e-09,
        "p_raw": 6.539689852030504e-11,
        "statistic": {
          "log_p_raw": -23.45054628182684,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.022468759673913517,
          "z": -6.5308513103496875
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.5532598714416896
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.16980518607662276,
        "bootstrap_sd": 0.011979909163162644,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.19275483148387665,
          -0.14645892433093471
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.16989175501572196,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5098319049076625,
          0.5506814007847066
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.530108244984278,
        "a_name": "dep-span (online)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.16989175501572196
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.50.dep-span (online)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.14645892433093471,
        "level": 0.95,
        "low": -0.19275483148387665,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 50%: dep-span (online) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 50%: dep-span (online) vs 0.70: separates as stated (Holm p=8.12673e-61).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.18991557904086862,
          -0.1498679309905753
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 4.277226354787495e-62,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -141.3069710140578,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.01021642447672101,
          "z": -16.629277239100112
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 8.12673007409624e-61,
        "p_raw": 4.277226354787495e-62,
        "statistic": {
          "log_p_raw": -141.3069710140578,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.01021642447672101,
          "z": -16.629277239100112
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.5301082449842781
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.08367240429568007,
        "bootstrap_sd": 0.032103435214838855,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.14667545387529402,
          -0.02237970837158026
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.0832401146450733,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5736508797803564,
          0.6593254630789066
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.6167598853549267,
        "a_name": "size (flat)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.0832401146450733
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.75.size (flat)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.02237970837158026,
        "level": 0.95,
        "low": -0.14667545387529402,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 75%: size (flat) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 75%: size (flat) vs 0.70: separates as stated (Holm p=0.00139188).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.12580286886098196,
          -0.04067736042916463
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.00012653445041281258,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -8.97499595159407,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.021716089964733155,
          "z": -3.8331078375644476
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.0013918789545409383,
        "p_raw": 0.00012653445041281258,
        "statistic": {
          "log_p_raw": -8.97499595159407,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.021716089964733155,
          "z": -3.8331078375644476
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6198483154038645
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.07787268142300652,
          "mean": -0.08015168459613546,
          "mean_t_interval_95": [
            -0.08325588205763913,
            -0.07704748713463179
          ],
          "min": -0.08408581744619004,
          "sd_population": 0.0022360949659636963,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.07881702590098805,
            -0.07887415727196889,
            -0.07787268142300652,
            -0.08408581744619004,
            -0.08110874093852383
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.06129403021661619,
        "bootstrap_sd": 0.029545290495612095,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.12084137290034051,
          -0.004496846356688009
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.060705308363710575,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.598408325681053,
          0.6812229271595662
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.6392946916362894,
        "a_name": "auditable (size+deps)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.060705308363710575
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.75.auditable (size+deps)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.004496846356688009,
        "level": 0.95,
        "low": -0.12084137290034051,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 75%: auditable (size+deps) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 75%: auditable (size+deps) vs 0.70: separates as stated (Holm p=0.0177431).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.10252046448004329,
          -0.018890152247377855
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.004435777304828537,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -5.418052412551162,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.021334655353958204,
          "z": -2.845385001846208
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.017743109219314147,
        "p_raw": 0.004435777304828537,
        "statistic": {
          "log_p_raw": -5.418052412551162,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.021334655353958204,
          "z": -2.845385001846208
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6401510697486433
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.051480970900084966,
          "mean": -0.059848930251356444,
          "mean_t_interval_95": [
            -0.06781364607664198,
            -0.05188421442607091
          ],
          "min": -0.06650624199193389,
          "sd_population": 0.005737347956474816,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.05544486688336814,
            -0.06044126594088861,
            -0.051480970900084966,
            -0.06537130554050663,
            -0.06650624199193389
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.05785282731012485,
        "bootstrap_sd": 0.029068153775743566,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.11699919071647945,
          -0.0025042470402190284
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.05743105991039876,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5997523443804436,
          0.6856923226757937
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.6425689400896012,
        "a_name": "full",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.05743105991039876
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.75.full",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.0025042470402190284,
        "level": 0.95,
        "low": -0.11699919071647945,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 75%: full vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 75%: full vs 0.70: separates as stated (Holm p=0.0210239).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.09917563421978778,
          -0.015686485601009735
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.007007963352473252,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -4.960708154746245,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.021298643566241476,
          "z": -2.696465609736174
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.021023890057419756,
        "p_raw": 0.007007963352473252,
        "statistic": {
          "log_p_raw": -4.960708154746245,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.021298643566241476,
          "z": -2.696465609736174
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6438653935453913
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.045362706274884146,
          "mean": -0.05613460645460877,
          "mean_t_interval_95": [
            -0.06667563828539952,
            -0.04559357462381802
          ],
          "min": -0.06705846533206061,
          "sd_population": 0.007593185841172829,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.045362706274884146,
            -0.05493193681259623,
            -0.05161420039728615,
            -0.06170572345621672,
            -0.06705846533206061
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.13811871457285488,
        "bootstrap_sd": 0.03020811249951886,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.1974586544501301,
          -0.07998493497773866
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.138146385804788,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5165277661834136,
          0.6074944810826354
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.561853614195212,
        "a_name": "pyod (ECOD)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.138146385804788
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.75.pyod (ECOD)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.07998493497773866,
        "level": 0.95,
        "low": -0.1974586544501301,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 75%: pyod (ECOD) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 75%: pyod (ECOD) vs 0.70: separates as stated (Holm p=1.15935e-08).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.18224841228444488,
          -0.09404435932513111
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 8.281058647189399e-10,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -20.911880113775414,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.022501447387568364,
          "z": -6.139444428855334
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 1.1593482106065158e-08,
        "p_raw": 8.281058647189399e-10,
        "statistic": {
          "log_p_raw": -20.911880113775414,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.022501447387568364,
          "z": -6.139444428855334
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.561853614195212
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.13568922127192948,
        "bootstrap_sd": 0.02599291184394115,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.18788235718334925,
          -0.08563764129549432
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.13510402463570503,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5291713044123513,
          0.6005565294821493
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.5648959753642949,
        "a_name": "dep-span (online)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.13510402463570503
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.75.dep-span (online)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.08563764129549432,
        "level": 0.95,
        "low": -0.18788235718334925,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 75%: dep-span (online) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 75%: dep-span (online) vs 0.70: separates as stated (Holm p=1.50304e-12).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.170577616172872,
          -0.09963043309853806
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 8.350205788979942e-14,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -30.11390511797075,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.018099103767711112,
          "z": -7.4646803714519425
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 1.5030370420163895e-12,
        "p_raw": 8.350205788979942e-14,
        "statistic": {
          "log_p_raw": -30.11390511797075,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.018099103767711112,
          "z": -7.4646803714519425
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.5648959753642949
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.084320827467177,
        "bootstrap_sd": 0.03167353889789436,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.14648055053202666,
          -0.022765950231908624
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.08384765932975291,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5743565127862649,
          0.6596546270788696
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.616152340670247,
        "a_name": "size (flat)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.08384765932975291
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.100.size (flat)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.022765950231908624,
        "level": 0.95,
        "low": -0.14648055053202666,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 100%: size (flat) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 100%: size (flat) vs 0.70: separates as stated (Holm p=0.00133776).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.12637673105113842,
          -0.04131858760836741
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.00011148014150975084,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -9.101664085977895,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.02169890470276464,
          "z": -3.8641424753144316
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.0013377616981170102,
        "p_raw": 0.00011148014150975084,
        "statistic": {
          "log_p_raw": -9.101664085977895,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.02169890470276464,
          "z": -3.8641424753144316
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6192307720420676
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.07824409982887459,
          "mean": -0.0807692279579324,
          "mean_t_interval_95": [
            -0.08391757258942992,
            -0.07762088332643488
          ],
          "min": -0.0849864991529724,
          "sd_population": 0.002267896185379993,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.07995359083834241,
            -0.07982812217836599,
            -0.07824409982887459,
            -0.0849864991529724,
            -0.0808338277911066
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.038028257472986826,
        "bootstrap_sd": 0.030258496767333394,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.0985791041990863,
          0.02033340780155002
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.03755368190629893,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.6206502583224346,
          0.7035274693676897
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.662446318093701,
        "a_name": "auditable (size+deps)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.03755368190629893
      },
      "expected_verdict": "does_not_separate",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.100.auditable (size+deps)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": 0.02033340780155002,
        "level": 0.95,
        "low": -0.0985791041990863,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 100%: auditable (size+deps) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 100%: auditable (size+deps) vs 0.70: does not separate (Holm p=0.147436).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.07871087764478758,
          0.0036035138321897225
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.07371801805656664,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -2.6075080312873493,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.02099895511505893,
          "z": -1.7883595493457742
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.14743603611313327,
        "p_raw": 0.07371801805656664,
        "statistic": {
          "log_p_raw": -2.6075080312873493,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.02099895511505893,
          "z": -1.7883595493457742
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6653524849727833
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.030002257307225944,
          "mean": -0.034647515027216635,
          "mean_t_interval_95": [
            -0.040680707435637085,
            -0.028614322618796185
          ],
          "min": -0.039946652305893005,
          "sd_population": 0.004345983572393119,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.03286571064331101,
            -0.039946652305893005,
            -0.030002257307225944,
            -0.0397373838024232,
            -0.030685571077230023
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.03586837838552188,
        "bootstrap_sd": 0.028331476140475185,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.09308904671772808,
          0.018548080069886203
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.03531828848633256,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.6226073870013265,
          0.7043764087152516
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.6646817115136674,
        "a_name": "full",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.03531828848633256
      },
      "expected_verdict": "does_not_separate",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.100.full",
      "interval": {
        "axis": "task-cluster resampling",
        "high": 0.018548080069886203,
        "level": 0.95,
        "low": -0.09308904671772808,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 100%: full vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 100%: full vs 0.70: does not separate (Holm p=0.147436).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.07635623566767821,
          0.005719658695013098
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 0.0916429210650322,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -2.389855546468011,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.020938112896485728,
          "z": -1.6867942522298853
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 0.14743603611313327,
        "p_raw": 0.0916429210650322,
        "statistic": {
          "log_p_raw": -2.389855546468011,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.020938112896485728,
          "z": -1.6867942522298853
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.6648258154253627
        },
        "cv_seed": {
          "axis": "cross-validation split seed",
          "max": -0.030222909088563843,
          "mean": -0.03517418457463728,
          "mean_t_interval_95": [
            -0.04049708755304532,
            -0.029851281596229243
          ],
          "min": -0.041472704856005294,
          "sd_population": 0.0038343297106382622,
          "statistic": "per-seed board AUC minus 0.70",
          "values": [
            -0.030222909088563843,
            -0.03476763709379205,
            -0.03261622982397294,
            -0.041472704856005294,
            -0.03679144201085227
          ]
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.14452730075635992,
        "bootstrap_sd": 0.02988661694917034,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.20389199679580064,
          -0.08614773374564012
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.144569663577928,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5114134921297456,
          0.5985861832280566
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.555430336422072,
        "a_name": "pyod (ECOD)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.144569663577928
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.100.pyod (ECOD)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.08614773374564012,
        "level": 0.95,
        "low": -0.20389199679580064,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 100%: pyod (ECOD) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 100%: pyod (ECOD) vs 0.70: separates as stated (Holm p=1.92184e-09).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.18864097431399585,
          -0.10049835284186014
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 1.281229731621941e-10,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -22.7780305853829,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.022485775801849798,
          "z": -6.42938295088911
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 1.9218445974329114e-09,
        "p_raw": 1.281229731621941e-10,
        "statistic": {
          "log_p_raw": -22.7780305853829,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.022485775801849798,
          "z": -6.42938295088911
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.555430336422072
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "clustered_interval": {
        "axis": "task-cluster resampling",
        "bootstrap_mean": -0.1323186942120174,
        "bootstrap_sd": 0.03372869985394281,
        "clusters_per_stratum": {
          "airline": 50,
          "retail": 115
        },
        "discarded_single_class_draws": 0,
        "draws": 10000,
        "interval_95": [
          -0.19915180515621317,
          -0.06681158188022567
        ],
        "method": "task-clustered stratified percentile bootstrap",
        "monte_carlo_noise_on_one_endpoint": 0.002,
        "n_clusters": 165,
        "n_rows": 660,
        "point": -0.1320060105184072,
        "replicates": 10000,
        "rows_per_cluster": 4,
        "seed": 20260907,
        "statistic": "ROC-AUC minus 0.7",
        "stratum": "tau-bench domain",
        "unit": "tau-bench task instance; all four agent-model attempts travel together",
        "usable_replicates": 10000
      },
      "crosscheck": {
        "assumes_independent_runs": true,
        "interval_95": [
          0.5237863019543461,
          0.6118730927270872
        ],
        "method": "stratified bootstrap",
        "replicates": 10000,
        "statistic": "ROC-AUC"
      },
      "direction": 0,
      "estimate": {
        "a": 0.5679939894815927,
        "a_name": "dep-span (online)",
        "b": 0.7,
        "b_name": "fixed bar",
        "difference_a_minus_b": -0.1320060105184072
      },
      "expected_verdict": "separates_as_stated",
      "family": "live_tau_threshold_auc",
      "id": "live.tau.bar.100.dep-span (online)",
      "interval": {
        "axis": "task-cluster resampling",
        "high": -0.06681158188022567,
        "level": 0.95,
        "low": -0.19915180515621317,
        "method": "task-clustered stratified percentile bootstrap"
      },
      "label": "tau-bench 100%: dep-span (online) vs 0.70",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "tau-bench 100%: dep-span (online) vs 0.70: separates as stated (Holm p=3.46592e-08).",
      "reproduction_diagnostic": {
        "axis": "run-level sampling",
        "interval_95": [
          -0.1754826871231254,
          -0.08852933391368903
        ],
        "method": "single-curve DeLong",
        "note": "tau-bench's 660 runs are 165 task instances each attempted by four agent models, so this interval treats repeated attempts at one task as separate observations and is narrower than the printed task-clustered interval. It reproduces the earlier record and is not a reported uncertainty.",
        "p_raw": 2.666093458342319e-09,
        "role": "reproduction diagnostic under the independence assumption",
        "statistic": {
          "log_p_raw": -19.74265156016205,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.022182385466088497,
          "z": -5.950938447094091
        }
      },
      "test": {
        "assumes_independent_runs": true,
        "name": "two-sided DeLong z test against 0.70",
        "p_adjusted_holm": 3.465921495845015e-08,
        "p_raw": 2.666093458342319e-09,
        "statistic": {
          "log_p_raw": -19.74265156016205,
          "n_negative": 297,
          "n_positive": 363,
          "se": 0.022182385466088497,
          "z": -5.950938447094091
        }
      },
      "variance_axes": {
        "board_point_estimate": {
          "axis": "board scoring convention",
          "value": 0.5679939894815927
        },
        "run_sampling": {
          "axis": "labeled runs",
          "n": 660,
          "statistic": "single-curve DeLong variance"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.7032520325203252,
        "a_name": "max-span (control)",
        "b": 0.02924684523123479,
        "b_name": "analytic random floor",
        "difference_a_minus_b": 0.6740051872890904
      },
      "expected_verdict": "separates_as_stated",
      "family": "gold_localization_top1",
      "id": "gold.maxspan.stale.floor",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.7623574547310995,
        "level": 0.95,
        "low": 0.5811142859181019,
        "method": "paired run bootstrap"
      },
      "label": "Gold full-pool max-span on stale-state vs analytic floor",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "Gold full-pool max-span on stale-state vs analytic floor: separates as stated (Holm p=9.47205e-71).",
      "test": {
        "name": "exact Poisson-binomial upper-tail randomization",
        "p_adjusted_holm": 9.472049689633225e-71,
        "p_raw": 3.1573498965444084e-71,
        "statistic": {
          "n": 82,
          "null_expected_hits": 2.3982413089612526,
          "observed_expected_hits": 57.666666666666664
        }
      },
      "variance_axes": {
        "injection_seed": {
          "axis": "synthetic injection seed",
          "max": 0.6740051872890904,
          "mean": 0.6235986832240498,
          "mean_t_interval_95": [
            0.5849356848623498,
            0.6622616815857497
          ],
          "min": 0.5927043742809605,
          "sd_population": 0.027850720541399396,
          "statistic": "Top-1 minus analytic floor",
          "values": [
            0.6740051872890904,
            0.6150620978581961,
            0.606932016557383,
            0.5927043742809605,
            0.6292897401346189
          ]
        },
        "run_sampling": {
          "axis": "stale-state runs",
          "n": 82,
          "statistic": "mean Top-1 minus per-run analytic floor"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": -1,
      "estimate": {
        "a": 0.004657082958969752,
        "a_name": "has-dep (control)",
        "b": 0.0351395928315045,
        "b_name": "analytic random floor",
        "difference_a_minus_b": -0.03048250987253475
      },
      "expected_verdict": "separates_as_stated",
      "family": "gold_localization_top1",
      "id": "gold.hasdep.dropped.floor",
      "interval": {
        "axis": "run-level sampling",
        "high": -0.02742108871539076,
        "level": 0.95,
        "low": -0.033542492281253576,
        "method": "paired run bootstrap"
      },
      "label": "Gold full-pool has-dep on dropped grounding vs analytic floor",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "Gold full-pool has-dep on dropped grounding vs analytic floor: separates as stated (Holm p=0.0444919).",
      "test": {
        "name": "exact Poisson-binomial lower-tail randomization",
        "p_adjusted_holm": 0.04449185821268849,
        "p_raw": 0.022245929106344244,
        "statistic": {
          "n": 106,
          "null_expected_hits": 3.724796840139477,
          "observed_expected_hits": 0.4936507936507937
        }
      },
      "variance_axes": {
        "injection_seed": {
          "axis": "synthetic injection seed",
          "max": -0.030482509872534744,
          "mean": -0.030482509872534747,
          "mean_t_interval_95": [
            -0.03048250987253475,
            -0.030482509872534744
          ],
          "min": -0.030482509872534744,
          "sd_population": 3.469446951953614e-18,
          "statistic": "Top-1 minus analytic floor",
          "values": [
            -0.030482509872534744,
            -0.030482509872534744,
            -0.030482509872534744,
            -0.030482509872534744,
            -0.030482509872534744
          ]
        },
        "run_sampling": {
          "axis": "dropped-grounding runs",
          "n": 106,
          "statistic": "mean Top-1 minus per-run analytic floor"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.40425531914893614,
        "a_name": "pygod (graph AD)",
        "b": 0.39361702127659576,
        "b_name": "max-span (control)",
        "difference_a_minus_b": 0.010638297872340385
      },
      "expected_verdict": "does_not_separate",
      "family": "gold_localization_top1",
      "id": "gold.pygod.maxspan.matched",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.07446808510638298,
        "level": 0.95,
        "low": -0.05319148936170213,
        "method": "paired run bootstrap"
      },
      "label": "Gold matched-pool PyGOD vs max-span overall",
      "matches_stated_claim": true,
      "metric": "top1",
      "one_line_verdict": "Gold matched-pool PyGOD vs max-span overall: does not separate (Holm p=0.802216).",
      "test": {
        "name": "paired sign-flip randomization on the mean difference",
        "p_adjusted_holm": 0.8022159889200554,
        "p_raw": 0.8022159889200554,
        "statistic": {
          "monte_carlo_se": 0.0008906871019543265,
          "nonzero_pairs": 39,
          "randomizations": 200000
        }
      },
      "variance_axes": {
        "detector_initialization_seed": {
          "axis": "PyGOD initialization seed with injection seed fixed at 0",
          "max": 0.05319148936170209,
          "mean": 0.023404255319148914,
          "mean_t_interval_95": [
            -0.004849214065821023,
            0.05165772470411885
          ],
          "min": 0.005319148936170193,
          "sd_population": 0.020352262201818083,
          "statistic": "matched overall Top-1 minus deterministic max-span",
          "values": [
            0.010638297872340385,
            0.05319148936170209,
            0.04255319148936171,
            0.005319148936170193,
            0.005319148936170193
          ]
        },
        "run_sampling": {
          "axis": "paired Gold runs",
          "n": 188,
          "statistic": "tie-aware Top-1 difference"
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.674825809261141,
        "a_name": "max-span (higher=stale)",
        "b": 0.5,
        "b_name": "chance",
        "difference_a_minus_b": 0.174825809261141
      },
      "expected_verdict": "separates_as_stated",
      "family": "gold_attribution_auc",
      "id": "gold.attribution.max-span (higher=stale)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.20697942371897232,
        "level": 0.95,
        "low": 0.14644678110030482,
        "method": "pair-cluster percentile bootstrap"
      },
      "label": "Gold attribution max-span (higher=stale) vs chance",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "Gold attribution max-span (higher=stale) vs chance: separates as stated (Holm p=9.99995e-06).",
      "test": {
        "name": "within-pair label-swap randomization (greater than 0.5)",
        "p_adjusted_holm": 9.999950000249999e-06,
        "p_raw": 4.9999750001249995e-06,
        "statistic": {
          "monte_carlo_se": 4.9999625002343735e-06,
          "n_pairs": 166,
          "randomizations": 200000
        }
      },
      "variance_axes": {
        "injection_seed": {
          "axis": "paired-injection seed",
          "max": 0.17796487153433016,
          "mean": 0.17068152126578603,
          "mean_t_interval_95": [
            0.16396495605747394,
            0.17739808647409813
          ],
          "min": 0.16602554797503255,
          "sd_population": 0.004838248158220733,
          "statistic": "ROC-AUC minus 0.5",
          "values": [
            0.174825809261141,
            0.16834809115981997,
            0.16624328639860653,
            0.16602554797503255,
            0.17796487153433016
          ]
        },
        "run_sampling": {
          "axis": "underlying-run pair clusters",
          "n_clusters": 166,
          "statistic": "ROC-AUC minus 0.5"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.5660110320801277,
        "a_name": "edge-count (higher=stale)",
        "b": 0.5,
        "b_name": "chance",
        "difference_a_minus_b": 0.06601103208012771
      },
      "expected_verdict": "separates_as_stated",
      "family": "gold_attribution_auc",
      "id": "gold.attribution.edge-count (higher=stale)",
      "interval": {
        "axis": "run-level sampling",
        "high": 0.08089027797938744,
        "level": 0.95,
        "low": 0.05831715415880386,
        "method": "pair-cluster percentile bootstrap"
      },
      "label": "Gold attribution edge-count (higher=stale) vs chance",
      "matches_stated_claim": true,
      "metric": "roc_auc",
      "one_line_verdict": "Gold attribution edge-count (higher=stale) vs chance: separates as stated (Holm p=9.99995e-06).",
      "test": {
        "name": "within-pair label-swap randomization (greater than 0.5)",
        "p_adjusted_holm": 9.999950000249999e-06,
        "p_raw": 4.9999750001249995e-06,
        "statistic": {
          "monte_carlo_se": 4.9999625002343735e-06,
          "n_pairs": 166,
          "randomizations": 200000
        }
      },
      "variance_axes": {
        "injection_seed": {
          "axis": "paired-injection seed",
          "max": 0.06601103208012771,
          "mean": 0.06601103208012771,
          "mean_t_interval_95": [
            0.06601103208012771,
            0.06601103208012771
          ],
          "min": 0.06601103208012771,
          "sd_population": 0.0,
          "statistic": "ROC-AUC minus 0.5",
          "values": [
            0.06601103208012771,
            0.06601103208012771,
            0.06601103208012771,
            0.06601103208012771,
            0.06601103208012771
          ]
        },
        "run_sampling": {
          "axis": "underlying-run pair clusters",
          "n_clusters": 166,
          "statistic": "ROC-AUC minus 0.5"
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.4803416286261228,
        "a_name": "flag_risky_perms",
        "b": 0.6010179702918874,
        "b_name": "flag_all",
        "difference_a_minus_b": -0.12067634166576463
      },
      "expected_verdict": "does_not_separate",
      "family": "pre_rules_flag_all_f1",
      "id": "pre.rule.flag_risky_perms.vs.flag_all",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": -0.0758659622211785,
        "level": 0.95,
        "low": -0.1764202007007372,
        "method": "paired configuration-cluster percentile bootstrap of a ratio of sums"
      },
      "label": "PRE pooled: flag_risky_perms vs flag_all",
      "matches_stated_claim": true,
      "metric": "micro_f1",
      "one_line_verdict": "PRE pooled: flag_risky_perms vs flag_all: does not separate (Holm p=1).",
      "test": {
        "name": "greater paired configuration-cluster percentile-bootstrap test",
        "p_adjusted_holm": 1.0,
        "p_raw": 1.0,
        "statistic": {
          "a_counts": {
            "fn": 1262,
            "fp": 2267,
            "tp": 1631
          },
          "b_counts": {
            "fn": 0,
            "fp": 3841,
            "tp": 2893
          },
          "bootstrap_replicates": 10000,
          "monte_carlo_se": 0.0,
          "plus_one_tail_correction": true
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 6734,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 1187,
          "source_cluster_counts": {
            "crewai": 298,
            "injecagent": 340,
            "mcp": 144,
            "n8n": 219,
            "sweagent": 130,
            "synthetic": 56
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": true
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.5047438330170778,
        "a_name": "owasp_excess_permissions",
        "b": 0.6010179702918874,
        "b_name": "flag_all",
        "difference_a_minus_b": -0.0962741372748096
      },
      "expected_verdict": "does_not_separate",
      "family": "pre_rules_flag_all_f1",
      "id": "pre.rule.owasp_excess_permissions.vs.flag_all",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": -0.04704792816186641,
        "level": 0.95,
        "low": -0.15811096094353846,
        "method": "paired configuration-cluster percentile bootstrap of a ratio of sums"
      },
      "label": "PRE pooled: owasp_excess_permissions vs flag_all",
      "matches_stated_claim": true,
      "metric": "micro_f1",
      "one_line_verdict": "PRE pooled: owasp_excess_permissions vs flag_all: does not separate (Holm p=1).",
      "test": {
        "name": "greater paired configuration-cluster percentile-bootstrap test",
        "p_adjusted_holm": 1.0,
        "p_raw": 1.0,
        "statistic": {
          "a_counts": {
            "fn": 1430,
            "fp": 1441,
            "tp": 1463
          },
          "b_counts": {
            "fn": 0,
            "fp": 3841,
            "tp": 2893
          },
          "bootstrap_replicates": 10000,
          "monte_carlo_se": 0.0,
          "plus_one_tail_correction": true
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 6734,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 1187,
          "source_cluster_counts": {
            "crewai": 298,
            "injecagent": 340,
            "mcp": 144,
            "n8n": 219,
            "sweagent": 130,
            "synthetic": 56
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": true
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.6420407025369389,
        "a_name": "owasp_excess_functionality",
        "b": 0.6010179702918874,
        "b_name": "flag_all",
        "difference_a_minus_b": 0.041022732245051485
      },
      "expected_verdict": "does_not_separate",
      "family": "pre_rules_flag_all_f1",
      "id": "pre.rule.owasp_excess_functionality.vs.flag_all",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.07914933779098435,
        "level": 0.95,
        "low": -0.005343321185190619,
        "method": "paired configuration-cluster percentile bootstrap of a ratio of sums"
      },
      "label": "PRE pooled: owasp_excess_functionality vs flag_all",
      "matches_stated_claim": true,
      "metric": "micro_f1",
      "one_line_verdict": "PRE pooled: owasp_excess_functionality vs flag_all: does not separate (Holm p=0.239976).",
      "test": {
        "name": "greater paired configuration-cluster percentile-bootstrap test",
        "p_adjusted_holm": 0.23997600239976002,
        "p_raw": 0.039996000399960006,
        "statistic": {
          "a_counts": {
            "fn": 590,
            "fp": 1978,
            "tp": 2303
          },
          "b_counts": {
            "fn": 0,
            "fp": 3841,
            "tp": 2893
          },
          "bootstrap_replicates": 10000,
          "monte_carlo_se": 0.001959399936303358,
          "plus_one_tail_correction": true
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 6734,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 1187,
          "source_cluster_counts": {
            "crewai": 298,
            "injecagent": 340,
            "mcp": 144,
            "n8n": 219,
            "sweagent": 130,
            "synthetic": 56
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": true
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.020477815699658702,
        "a_name": "owasp_privilege_escalation",
        "b": 0.6010179702918874,
        "b_name": "flag_all",
        "difference_a_minus_b": -0.5805401545922287
      },
      "expected_verdict": "does_not_separate",
      "family": "pre_rules_flag_all_f1",
      "id": "pre.rule.owasp_privilege_escalation.vs.flag_all",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": -0.5292897859431013,
        "level": 0.95,
        "low": -0.6239910104168309,
        "method": "paired configuration-cluster percentile bootstrap of a ratio of sums"
      },
      "label": "PRE pooled: owasp_privilege_escalation vs flag_all",
      "matches_stated_claim": true,
      "metric": "micro_f1",
      "one_line_verdict": "PRE pooled: owasp_privilege_escalation vs flag_all: does not separate (Holm p=1).",
      "test": {
        "name": "greater paired configuration-cluster percentile-bootstrap test",
        "p_adjusted_holm": 1.0,
        "p_raw": 1.0,
        "statistic": {
          "a_counts": {
            "fn": 2863,
            "fp": 7,
            "tp": 30
          },
          "b_counts": {
            "fn": 0,
            "fp": 3841,
            "tp": 2893
          },
          "bootstrap_replicates": 10000,
          "monte_carlo_se": 0.0,
          "plus_one_tail_correction": true
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 6734,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 1187,
          "source_cluster_counts": {
            "crewai": 298,
            "injecagent": 340,
            "mcp": 144,
            "n8n": 219,
            "sweagent": 130,
            "synthetic": 56
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": true
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.23984309330344633,
        "a_name": "unrequested_high_impact",
        "b": 0.6010179702918874,
        "b_name": "flag_all",
        "difference_a_minus_b": -0.3611748769884411
      },
      "expected_verdict": "does_not_separate",
      "family": "pre_rules_flag_all_f1",
      "id": "pre.rule.unrequested_high_impact.vs.flag_all",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": -0.3083868106076309,
        "level": 0.95,
        "low": -0.4127995696408445,
        "method": "paired configuration-cluster percentile bootstrap of a ratio of sums"
      },
      "label": "PRE pooled: unrequested_high_impact vs flag_all",
      "matches_stated_claim": true,
      "metric": "micro_f1",
      "one_line_verdict": "PRE pooled: unrequested_high_impact vs flag_all: does not separate (Holm p=1).",
      "test": {
        "name": "greater paired configuration-cluster percentile-bootstrap test",
        "p_adjusted_holm": 1.0,
        "p_raw": 1.0,
        "statistic": {
          "a_counts": {
            "fn": 2465,
            "fp": 248,
            "tp": 428
          },
          "b_counts": {
            "fn": 0,
            "fp": 3841,
            "tp": 2893
          },
          "bootstrap_replicates": 10000,
          "monte_carlo_se": 0.0,
          "plus_one_tail_correction": true
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 6734,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 1187,
          "source_cluster_counts": {
            "crewai": 298,
            "injecagent": 340,
            "mcp": 144,
            "n8n": 219,
            "sweagent": 130,
            "synthetic": 56
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": true
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.03048780487804878,
        "a_name": "sensitive_access",
        "b": 0.6010179702918874,
        "b_name": "flag_all",
        "difference_a_minus_b": -0.5705301654138386
      },
      "expected_verdict": "does_not_separate",
      "family": "pre_rules_flag_all_f1",
      "id": "pre.rule.sensitive_access.vs.flag_all",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": -0.5253137914508776,
        "level": 0.95,
        "low": -0.6123499831709809,
        "method": "paired configuration-cluster percentile bootstrap of a ratio of sums"
      },
      "label": "PRE pooled: sensitive_access vs flag_all",
      "matches_stated_claim": true,
      "metric": "micro_f1",
      "one_line_verdict": "PRE pooled: sensitive_access vs flag_all: does not separate (Holm p=1).",
      "test": {
        "name": "greater paired configuration-cluster percentile-bootstrap test",
        "p_adjusted_holm": 1.0,
        "p_raw": 1.0,
        "statistic": {
          "a_counts": {
            "fn": 2848,
            "fp": 14,
            "tp": 45
          },
          "b_counts": {
            "fn": 0,
            "fp": 3841,
            "tp": 2893
          },
          "bootstrap_replicates": 10000,
          "monte_carlo_se": 0.0,
          "plus_one_tail_correction": true
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 6734,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 1187,
          "source_cluster_counts": {
            "crewai": 298,
            "injecagent": 340,
            "mcp": 144,
            "n8n": 219,
            "sweagent": 130,
            "synthetic": 56
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": true
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.6542427630761586,
        "a_name": "owasp_asi_combined",
        "b": 0.6010179702918874,
        "b_name": "flag_all",
        "difference_a_minus_b": 0.05322479278427117
      },
      "expected_verdict": "separates_as_stated",
      "family": "pre_rules_flag_all_f1",
      "id": "pre.rule.owasp_asi_combined.vs.flag_all",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.07683590333536172,
        "level": 0.95,
        "low": 0.03028304366122344,
        "method": "paired configuration-cluster percentile bootstrap of a ratio of sums"
      },
      "label": "PRE pooled: owasp_asi_combined vs flag_all",
      "matches_stated_claim": true,
      "metric": "micro_f1",
      "one_line_verdict": "PRE pooled: owasp_asi_combined vs flag_all: separates as stated (Holm p=0.00069993).",
      "test": {
        "name": "greater paired configuration-cluster percentile-bootstrap test",
        "p_adjusted_holm": 0.0006999300069993001,
        "p_raw": 9.999000099990002e-05,
        "statistic": {
          "a_counts": {
            "fn": 260,
            "fp": 2523,
            "tp": 2633
          },
          "b_counts": {
            "fn": 0,
            "fp": 3841,
            "tp": 2893
          },
          "bootstrap_replicates": 10000,
          "monte_carlo_se": 9.998500187478128e-05,
          "plus_one_tail_correction": true
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 6734,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 1187,
          "source_cluster_counts": {
            "crewai": 298,
            "injecagent": 340,
            "mcp": 144,
            "n8n": 219,
            "sweagent": 130,
            "synthetic": 56
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": true
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "equivalence_diagnostic": {
        "absolute_f1_margin": 0.05,
        "interpretation": "A nonsignificant difference is not equivalence; equivalence requires both margin tests.",
        "interval_90": [
          0.025533509002586382,
          0.0696159093148255
        ],
        "method": "two one-sided configuration-cluster bootstrap tail checks",
        "minimum_symmetric_margin_covering_interval_90": 0.0696159093148255,
        "p_lower_margin": 9.999000099990002e-05,
        "p_tost": 0.42375762423757624,
        "p_upper_margin": 0.42375762423757624,
        "status": "not_demonstrated"
      },
      "estimate": {
        "a": 0.6953277092796886,
        "a_name": "llm_judge_needed(llama-3.3-70b)",
        "b": 0.6476647382531395,
        "b_name": "owasp_asi_combined",
        "difference_a_minus_b": 0.04766297102654904
      },
      "expected_verdict": "separates_as_stated",
      "family": "pre_combined_judge_f1",
      "id": "pre.combined.vs.heldout_judge",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.0735099739410914,
        "level": 0.95,
        "low": 0.021426179898346966,
        "method": "paired configuration-cluster percentile bootstrap of a ratio of sums"
      },
      "label": "PRE pooled: held-out judge vs combined scanner",
      "matches_stated_claim": true,
      "metric": "micro_f1",
      "one_line_verdict": "PRE pooled: held-out judge vs combined scanner: separates as stated (Holm p=0.00059994).",
      "test": {
        "name": "two-sided paired configuration-cluster percentile-bootstrap test",
        "p_adjusted_holm": 0.0005999400059994001,
        "p_raw": 0.0005999400059994001,
        "statistic": {
          "a_counts": {
            "fn": 411,
            "fp": 1467,
            "tp": 2143
          },
          "b_counts": {
            "fn": 259,
            "fp": 2238,
            "tp": 2295
          },
          "bootstrap_replicates": 10000,
          "monte_carlo_se": 0.0002448510008098811,
          "plus_one_tail_correction": true
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 6734,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 1187,
          "source_cluster_counts": {
            "crewai": 298,
            "injecagent": 340,
            "mcp": 144,
            "n8n": 219,
            "sweagent": 130,
            "synthetic": 56
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": true
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.5177111716621253,
        "a_name": "llm_judge_needed(llama-3.3-70b)",
        "b": 0.3881401617250674,
        "b_name": "flag_all",
        "difference_a_minus_b": 0.12957100993705795
      },
      "expected_verdict": "separates_as_stated",
      "family": "pre_source_best_flag_all_f1",
      "id": "pre.source.crewai.best.vs.flag_all",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.19402030328931638,
        "level": 0.95,
        "low": 0.06645503931895179,
        "method": "configuration-cluster percentile bootstrap with candidate reselection"
      },
      "label": "PRE crewai: best candidate (llm_judge_needed(llama-3.3-70b)) vs flag_all",
      "matches_stated_claim": true,
      "metric": "micro_f1",
      "one_line_verdict": "PRE crewai: best candidate (llm_judge_needed(llama-3.3-70b)) vs flag_all: separates as stated (Holm p=0.00809919).",
      "test": {
        "name": "one-sided max-centered configuration-cluster bootstrap test",
        "p_adjusted_holm": 0.0080991900809919,
        "p_raw": 0.0026997300269973002,
        "statistic": {
          "bootstrap_replicates": 10000,
          "candidate_methods": [
            "flag_risky_perms",
            "owasp_excess_permissions",
            "owasp_excess_functionality",
            "owasp_privilege_escalation",
            "unrequested_high_impact",
            "sensitive_access",
            "owasp_asi_combined",
            "llm_judge_needed(llama-3.3-70b)"
          ],
          "floor_counts": {
            "fn": 0,
            "fp": 454,
            "tp": 144
          },
          "monte_carlo_se": 0.0005188614716426606,
          "plus_one_tail_correction": true,
          "selection_repeated_in_each_draw": true,
          "winner": "llm_judge_needed(llama-3.3-70b)",
          "winner_counts": {
            "fn": 49,
            "fp": 128,
            "tp": 95
          }
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 598,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 298,
          "source_cluster_counts": {
            "crewai": 298,
            "injecagent": 0,
            "mcp": 0,
            "n8n": 0,
            "sweagent": 0,
            "synthetic": 0
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": false
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.5277777777777778,
        "a_name": "owasp_excess_functionality",
        "b": 0.15411558669001751,
        "b_name": "flag_all",
        "difference_a_minus_b": 0.3736621910877603
      },
      "expected_verdict": "separates_as_stated",
      "family": "pre_source_best_flag_all_f1",
      "id": "pre.source.n8n.best.vs.flag_all",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.5052869284608003,
        "level": 0.95,
        "low": 0.23698446239403043,
        "method": "configuration-cluster percentile bootstrap with candidate reselection"
      },
      "label": "PRE n8n: best candidate (owasp_excess_functionality) vs flag_all",
      "matches_stated_claim": true,
      "metric": "micro_f1",
      "one_line_verdict": "PRE n8n: best candidate (owasp_excess_functionality) vs flag_all: separates as stated (Holm p=0.00059994).",
      "test": {
        "name": "one-sided max-centered configuration-cluster bootstrap test",
        "p_adjusted_holm": 0.0005999400059994001,
        "p_raw": 9.999000099990002e-05,
        "statistic": {
          "bootstrap_replicates": 10000,
          "candidate_methods": [
            "flag_risky_perms",
            "owasp_excess_permissions",
            "owasp_excess_functionality",
            "owasp_privilege_escalation",
            "unrequested_high_impact",
            "sensitive_access",
            "owasp_asi_combined",
            "llm_judge_needed(llama-3.3-70b)"
          ],
          "floor_counts": {
            "fn": 0,
            "fp": 483,
            "tp": 44
          },
          "monte_carlo_se": 9.998500187478128e-05,
          "plus_one_tail_correction": true,
          "selection_repeated_in_each_draw": true,
          "winner": "owasp_excess_functionality",
          "winner_counts": {
            "fn": 25,
            "fp": 9,
            "tp": 19
          }
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 527,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 215,
          "source_cluster_counts": {
            "crewai": 0,
            "injecagent": 0,
            "mcp": 0,
            "n8n": 215,
            "sweagent": 0,
            "synthetic": 0
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": false
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.7441176470588236,
        "a_name": "llm_judge_needed(llama-3.3-70b)",
        "b": 0.64,
        "b_name": "flag_all",
        "difference_a_minus_b": 0.10411764705882354
      },
      "expected_verdict": "does_not_separate",
      "family": "pre_source_best_flag_all_f1",
      "id": "pre.source.mcp.best.vs.flag_all",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.1576163231585324,
        "level": 0.95,
        "low": 0.058234686823044064,
        "method": "configuration-cluster percentile bootstrap with candidate reselection"
      },
      "label": "PRE mcp: best candidate (llm_judge_needed(llama-3.3-70b)) vs flag_all",
      "matches_stated_claim": true,
      "metric": "micro_f1",
      "one_line_verdict": "PRE mcp: best candidate (llm_judge_needed(llama-3.3-70b)) vs flag_all: does not separate (Holm p=0.194981).",
      "test": {
        "name": "one-sided max-centered configuration-cluster bootstrap test",
        "p_adjusted_holm": 0.194980501949805,
        "p_raw": 0.0974902509749025,
        "statistic": {
          "bootstrap_replicates": 10000,
          "candidate_methods": [
            "flag_risky_perms",
            "owasp_excess_permissions",
            "owasp_excess_functionality",
            "owasp_privilege_escalation",
            "unrequested_high_impact",
            "sensitive_access",
            "owasp_asi_combined",
            "llm_judge_needed(llama-3.3-70b)"
          ],
          "floor_counts": {
            "fn": 0,
            "fp": 1260,
            "tp": 1120
          },
          "monte_carlo_se": 0.0029660934615977647,
          "plus_one_tail_correction": true,
          "selection_repeated_in_each_draw": true,
          "winner": "llm_judge_needed(llama-3.3-70b)",
          "winner_counts": {
            "fn": 108,
            "fp": 588,
            "tp": 1012
          }
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 2380,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 143,
          "source_cluster_counts": {
            "crewai": 0,
            "injecagent": 0,
            "mcp": 143,
            "n8n": 0,
            "sweagent": 0,
            "synthetic": 0
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": false
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.9902912621359223,
        "a_name": "llm_judge_needed(llama-3.3-70b)",
        "b": 0.75,
        "b_name": "flag_all",
        "difference_a_minus_b": 0.24029126213592233
      },
      "expected_verdict": "separates_as_stated",
      "family": "pre_source_best_flag_all_f1",
      "id": "pre.source.injecagent.best.vs.flag_all",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.24901036993557793,
        "level": 0.95,
        "low": 0.23150043393538455,
        "method": "configuration-cluster percentile bootstrap with candidate reselection"
      },
      "label": "PRE injecagent: best candidate (llm_judge_needed(llama-3.3-70b)) vs flag_all",
      "matches_stated_claim": true,
      "metric": "micro_f1",
      "one_line_verdict": "PRE injecagent: best candidate (llm_judge_needed(llama-3.3-70b)) vs flag_all: separates as stated (Holm p=0.00059994).",
      "test": {
        "name": "one-sided max-centered configuration-cluster bootstrap test",
        "p_adjusted_holm": 0.0005999400059994001,
        "p_raw": 9.999000099990002e-05,
        "statistic": {
          "bootstrap_replicates": 10000,
          "candidate_methods": [
            "flag_risky_perms",
            "owasp_excess_permissions",
            "owasp_excess_functionality",
            "owasp_privilege_escalation",
            "unrequested_high_impact",
            "sensitive_access",
            "owasp_asi_combined",
            "llm_judge_needed(llama-3.3-70b)"
          ],
          "floor_counts": {
            "fn": 0,
            "fp": 340,
            "tp": 510
          },
          "monte_carlo_se": 9.998500187478128e-05,
          "plus_one_tail_correction": true,
          "selection_repeated_in_each_draw": true,
          "winner": "llm_judge_needed(llama-3.3-70b)",
          "winner_counts": {
            "fn": 0,
            "fp": 10,
            "tp": 510
          }
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 850,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 340,
          "source_cluster_counts": {
            "crewai": 0,
            "injecagent": 340,
            "mcp": 0,
            "n8n": 0,
            "sweagent": 0,
            "synthetic": 0
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": false
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.5735992402659069,
        "a_name": "owasp_excess_functionality",
        "b": 0.5736576411197797,
        "b_name": "flag_all",
        "difference_a_minus_b": -5.840085387276428e-05
      },
      "expected_verdict": "does_not_separate",
      "family": "pre_source_best_flag_all_f1",
      "id": "pre.source.sweagent.best.vs.flag_all",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.006567813216355856,
        "level": 0.95,
        "low": -0.006828262749194704,
        "method": "configuration-cluster percentile bootstrap with candidate reselection"
      },
      "label": "PRE sweagent: best candidate (owasp_excess_functionality) vs flag_all",
      "matches_stated_claim": true,
      "metric": "micro_f1",
      "one_line_verdict": "PRE sweagent: best candidate (owasp_excess_functionality) vs flag_all: does not separate (Holm p=0.880412).",
      "test": {
        "name": "one-sided max-centered configuration-cluster bootstrap test",
        "p_adjusted_holm": 0.8804119588041196,
        "p_raw": 0.8804119588041196,
        "statistic": {
          "bootstrap_replicates": 10000,
          "candidate_methods": [
            "flag_risky_perms",
            "owasp_excess_permissions",
            "owasp_excess_functionality",
            "owasp_privilege_escalation",
            "unrequested_high_impact",
            "sensitive_access",
            "owasp_asi_combined",
            "llm_judge_needed(llama-3.3-70b)"
          ],
          "floor_counts": {
            "fn": 0,
            "fp": 929,
            "tp": 625
          },
          "monte_carlo_se": 0.0032446296241237624,
          "plus_one_tail_correction": true,
          "selection_repeated_in_each_draw": true,
          "winner": "owasp_excess_functionality",
          "winner_counts": {
            "fn": 21,
            "fp": 877,
            "tp": 604
          }
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 1554,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 130,
          "source_cluster_counts": {
            "crewai": 0,
            "injecagent": 0,
            "mcp": 0,
            "n8n": 0,
            "sweagent": 130,
            "synthetic": 0
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": false
        }
      },
      "verdict": "does_not_separate"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.9722222222222222,
        "a_name": "llm_judge_needed(llama-3.3-70b)",
        "b": 0.7628865979381443,
        "b_name": "flag_all",
        "difference_a_minus_b": 0.20933562428407793
      },
      "expected_verdict": "separates_as_stated",
      "family": "pre_source_best_flag_all_f1",
      "id": "pre.source.synthetic.best.vs.flag_all",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.2523125736294783,
        "level": 0.95,
        "low": 0.16290842153704554,
        "method": "configuration-cluster percentile bootstrap with candidate reselection"
      },
      "label": "PRE synthetic: best candidate (llm_judge_needed(llama-3.3-70b)) vs flag_all",
      "matches_stated_claim": true,
      "metric": "micro_f1",
      "one_line_verdict": "PRE synthetic: best candidate (llm_judge_needed(llama-3.3-70b)) vs flag_all: separates as stated (Holm p=0.00119988).",
      "test": {
        "name": "one-sided max-centered configuration-cluster bootstrap test",
        "p_adjusted_holm": 0.0011998800119988001,
        "p_raw": 0.00029997000299970003,
        "statistic": {
          "bootstrap_replicates": 10000,
          "candidate_methods": [
            "flag_risky_perms",
            "owasp_excess_permissions",
            "owasp_excess_functionality",
            "owasp_privilege_escalation",
            "unrequested_high_impact",
            "sensitive_access",
            "owasp_asi_combined",
            "llm_judge_needed(llama-3.3-70b)"
          ],
          "floor_counts": {
            "fn": 0,
            "fp": 69,
            "tp": 111
          },
          "monte_carlo_se": 0.0001731617844656843,
          "plus_one_tail_correction": true,
          "selection_repeated_in_each_draw": true,
          "winner": "llm_judge_needed(llama-3.3-70b)",
          "winner_counts": {
            "fn": 6,
            "fp": 0,
            "tp": 105
          }
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 180,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 56,
          "source_cluster_counts": {
            "crewai": 0,
            "injecagent": 0,
            "mcp": 0,
            "n8n": 0,
            "sweagent": 0,
            "synthetic": 56
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": false
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.8108108108108109,
        "a_name": "owasp_privilege_escalation",
        "b": 0.4296109296109296,
        "b_name": "pooled capability base rate",
        "difference_a_minus_b": 0.38119988119988124
      },
      "expected_verdict": "separates_as_stated",
      "family": "pre_narrow_precision",
      "id": "pre.precision.owasp_privilege_escalation.vs.base_rate",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.5132107188422588,
        "level": 0.95,
        "low": 0.24945358962405703,
        "method": "paired configuration-cluster percentile bootstrap of a ratio of sums"
      },
      "label": "PRE pooled: owasp_privilege_escalation precision vs capability base rate",
      "matches_stated_claim": true,
      "metric": "precision",
      "one_line_verdict": "PRE pooled: owasp_privilege_escalation precision vs capability base rate: separates as stated (Holm p=0.00029997).",
      "precision_interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.9473684210526315,
        "level": 0.95,
        "low": 0.6590909090909091,
        "method": "source-stratified configuration-cluster percentile bootstrap",
        "predicted_capabilities": 37,
        "true_positive_capabilities": 30
      },
      "test": {
        "name": "greater paired configuration-cluster percentile-bootstrap test",
        "p_adjusted_holm": 0.00029997000299970003,
        "p_raw": 9.999000099990002e-05,
        "statistic": {
          "a_counts": {
            "fn": 2863,
            "fp": 7,
            "tp": 30
          },
          "b_counts": {
            "fn": 0,
            "fp": 3841,
            "tp": 2893
          },
          "bootstrap_replicates": 10000,
          "monte_carlo_se": 9.998500187478128e-05,
          "plus_one_tail_correction": true
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 6734,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 1187,
          "source_cluster_counts": {
            "crewai": 298,
            "injecagent": 340,
            "mcp": 144,
            "n8n": 219,
            "sweagent": 130,
            "synthetic": 56
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": true
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.6331360946745562,
        "a_name": "unrequested_high_impact",
        "b": 0.4296109296109296,
        "b_name": "pooled capability base rate",
        "difference_a_minus_b": 0.2035251650636266
      },
      "expected_verdict": "separates_as_stated",
      "family": "pre_narrow_precision",
      "id": "pre.precision.unrequested_high_impact.vs.base_rate",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.26435559064892955,
        "level": 0.95,
        "low": 0.15013407100791024,
        "method": "paired configuration-cluster percentile bootstrap of a ratio of sums"
      },
      "label": "PRE pooled: unrequested_high_impact precision vs capability base rate",
      "matches_stated_claim": true,
      "metric": "precision",
      "one_line_verdict": "PRE pooled: unrequested_high_impact precision vs capability base rate: separates as stated (Holm p=0.00029997).",
      "precision_interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.6822182528276234,
        "level": 0.95,
        "low": 0.5921052631578947,
        "method": "source-stratified configuration-cluster percentile bootstrap",
        "predicted_capabilities": 676,
        "true_positive_capabilities": 428
      },
      "test": {
        "name": "greater paired configuration-cluster percentile-bootstrap test",
        "p_adjusted_holm": 0.00029997000299970003,
        "p_raw": 9.999000099990002e-05,
        "statistic": {
          "a_counts": {
            "fn": 2465,
            "fp": 248,
            "tp": 428
          },
          "b_counts": {
            "fn": 0,
            "fp": 3841,
            "tp": 2893
          },
          "bootstrap_replicates": 10000,
          "monte_carlo_se": 9.998500187478128e-05,
          "plus_one_tail_correction": true
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 6734,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 1187,
          "source_cluster_counts": {
            "crewai": 298,
            "injecagent": 340,
            "mcp": 144,
            "n8n": 219,
            "sweagent": 130,
            "synthetic": 56
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": true
        }
      },
      "verdict": "separates_as_stated"
    },
    {
      "direction": 1,
      "estimate": {
        "a": 0.7627118644067796,
        "a_name": "sensitive_access",
        "b": 0.4296109296109296,
        "b_name": "pooled capability base rate",
        "difference_a_minus_b": 0.33310093479585
      },
      "expected_verdict": "separates_as_stated",
      "family": "pre_narrow_precision",
      "id": "pre.precision.sensitive_access.vs.base_rate",
      "interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.5154617555740073,
        "level": 0.95,
        "low": 0.047173754564759286,
        "method": "paired configuration-cluster percentile bootstrap of a ratio of sums"
      },
      "label": "PRE pooled: sensitive_access precision vs capability base rate",
      "matches_stated_claim": true,
      "metric": "precision",
      "one_line_verdict": "PRE pooled: sensitive_access precision vs capability base rate: separates as stated (Holm p=0.0123988).",
      "precision_interval": {
        "axis": "configuration-cluster sampling",
        "high": 0.961038961038961,
        "level": 0.95,
        "low": 0.4444444444444444,
        "method": "source-stratified configuration-cluster percentile bootstrap",
        "predicted_capabilities": 59,
        "true_positive_capabilities": 45
      },
      "test": {
        "name": "greater paired configuration-cluster percentile-bootstrap test",
        "p_adjusted_holm": 0.012398760123987601,
        "p_raw": 0.012398760123987601,
        "statistic": {
          "a_counts": {
            "fn": 2848,
            "fp": 14,
            "tp": 45
          },
          "b_counts": {
            "fn": 0,
            "fp": 3841,
            "tp": 2893
          },
          "bootstrap_replicates": 10000,
          "monte_carlo_se": 0.001106517351455744,
          "plus_one_tail_correction": true
        }
      },
      "variance_axes": {
        "capability_scoring": {
          "axis": "capabilities nested within configurations",
          "n_capabilities": 6734,
          "statistic": "micro score from pooled TP, FP, and FN"
        },
        "configuration_sampling": {
          "axis": "configuration clusters",
          "n_clusters": 1187,
          "source_cluster_counts": {
            "crewai": 298,
            "injecagent": 340,
            "mcp": 144,
            "n8n": 219,
            "sweagent": 130,
            "synthetic": 56
          },
          "statistic": "ratio difference recomputed after summing counts in each resample",
          "stratified_by_logical_source": true
        }
      },
      "verdict": "separates_as_stated"
    }
  ],
  "comparison_families": [
    {
      "claim_ids": [
        "loc.band.gpt-5.5.vs.claude-opus-4.8",
        "loc.band.gpt-5.5.vs.gpt-5.4",
        "loc.band.gpt-5.5.vs.deepseek-r1",
        "loc.band.gpt-5.5.vs.gemini",
        "loc.band.gpt-5.5.vs.qwen3-32b",
        "loc.band.gpt-5.5.vs.gpt-oss-20b",
        "loc.band.gpt-5.5.vs.llama-3.3-70b",
        "loc.band.claude-opus-4.8.vs.gpt-5.4",
        "loc.band.claude-opus-4.8.vs.deepseek-r1",
        "loc.band.claude-opus-4.8.vs.gemini",
        "loc.band.claude-opus-4.8.vs.qwen3-32b",
        "loc.band.claude-opus-4.8.vs.gpt-oss-20b",
        "loc.band.claude-opus-4.8.vs.llama-3.3-70b",
        "loc.band.gpt-5.4.vs.deepseek-r1",
        "loc.band.gpt-5.4.vs.gemini",
        "loc.band.gpt-5.4.vs.qwen3-32b",
        "loc.band.gpt-5.4.vs.gpt-oss-20b",
        "loc.band.gpt-5.4.vs.llama-3.3-70b",
        "loc.band.deepseek-r1.vs.gemini",
        "loc.band.deepseek-r1.vs.qwen3-32b",
        "loc.band.deepseek-r1.vs.gpt-oss-20b",
        "loc.band.deepseek-r1.vs.llama-3.3-70b",
        "loc.band.gemini.vs.qwen3-32b",
        "loc.band.gemini.vs.gpt-oss-20b",
        "loc.band.gemini.vs.llama-3.3-70b",
        "loc.band.qwen3-32b.vs.gpt-oss-20b",
        "loc.band.qwen3-32b.vs.llama-3.3-70b",
        "loc.band.gpt-oss-20b.vs.llama-3.3-70b"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "All 28 pairs in the eight-judge all-at-once Top-1 band.",
      "id": "localization_band_top1",
      "size": 28
    },
    {
      "claim_ids": [
        "loc.gpt55.vs.random",
        "loc.gpt55.vs.auditable (blast)",
        "loc.gpt55.vs.position",
        "loc.gpt55.vs.pygod (graph AD)",
        "loc.gpt55.vs.exec-rank (sup.)"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "GPT-5.5 against the five registered no-LLM entrants.",
      "id": "localization_gpt55_no_llm_top1",
      "size": 5
    },
    {
      "claim_ids": [
        "loc.exec.vs.position.top1",
        "loc.exec.vs.position.top3",
        "loc.exec.vs.position.mrr"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "Exec-rank against position on Top-1, Top-3, and MRR.",
      "id": "localization_exec_position",
      "size": 3
    },
    {
      "claim_ids": [
        "loc.position.vs.mistral-small",
        "loc.position.vs.nova-micro"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "Position against Mistral-Small and Nova-Micro.",
      "id": "localization_small_position_top1",
      "size": 2
    },
    {
      "claim_ids": [
        "loc.protocol.gpt-5.5.all.vs.step_by_step",
        "loc.protocol.gpt-5.5.all.vs.binary_search",
        "loc.protocol.claude-opus-4.8.all.vs.step_by_step",
        "loc.protocol.claude-opus-4.8.all.vs.binary_search",
        "loc.protocol.gpt-5.4.all.vs.step_by_step",
        "loc.protocol.gpt-5.4.all.vs.binary_search",
        "loc.protocol.deepseek-r1.all.vs.step_by_step",
        "loc.protocol.deepseek-r1.all.vs.binary_search",
        "loc.protocol.gemini.all.vs.step_by_step",
        "loc.protocol.gemini.all.vs.binary_search",
        "loc.protocol.qwen3-32b.all.vs.step_by_step",
        "loc.protocol.qwen3-32b.all.vs.binary_search",
        "loc.protocol.llama-3.3-70b.all.vs.step_by_step",
        "loc.protocol.llama-3.3-70b.all.vs.binary_search",
        "loc.protocol.gemma-3-12b.all.vs.step_by_step",
        "loc.protocol.gemma-3-12b.all.vs.binary_search",
        "loc.protocol.mistral-small.all.vs.step_by_step",
        "loc.protocol.mistral-small.all.vs.binary_search",
        "loc.protocol.nova-micro.all.vs.step_by_step",
        "loc.protocol.nova-micro.all.vs.binary_search"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "All-at-once against two alternatives for ten cached judges.",
      "id": "localization_protocol_top1",
      "size": 20
    },
    {
      "claim_ids": [
        "det.swe.auditable.vs.size",
        "det.tau.auditable.vs.size",
        "det.swe.gsafeguard.vs.full",
        "det.swe.guardian.vs.ecod",
        "det.swe.auditable.vs.ecod",
        "det.swe.auditable.vs.guardian",
        "det.tau.auditable.vs.full"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "Seven prespecified POST detection AUC contrasts.",
      "id": "post_detection_auc",
      "size": 7
    },
    {
      "claim_ids": [
        "live.swe25.auditable.vs.size",
        "live.swe.25.auditable.vs.ecod",
        "live.swe25.full.vs.auditable (size+deps)",
        "live.swe25.full.vs.pyod (ECOD)"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "Four prespecified contrasts at the first SWE-Gym prefix.",
      "id": "live_swegym_25_auc",
      "size": 4
    },
    {
      "claim_ids": [
        "live.swe.50.auditable.vs.ecod",
        "live.swe.75.auditable.vs.ecod",
        "live.swe.100.auditable.vs.ecod"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "Auditable against ECOD at the three later SWE-Gym prefixes.",
      "id": "live_swegym_auditable_ecod_later_auc",
      "size": 3
    },
    {
      "claim_ids": [
        "live.swe.bar.25.size (flat)",
        "live.swe.bar.25.auditable (size+deps)",
        "live.swe.bar.25.full",
        "live.swe.bar.25.pyod (ECOD)",
        "live.swe.bar.25.dep-span (online)",
        "live.swe.bar.50.size (flat)",
        "live.swe.bar.50.auditable (size+deps)",
        "live.swe.bar.50.full",
        "live.swe.bar.50.pyod (ECOD)",
        "live.swe.bar.50.dep-span (online)",
        "live.swe.bar.75.size (flat)",
        "live.swe.bar.75.auditable (size+deps)",
        "live.swe.bar.75.full",
        "live.swe.bar.75.pyod (ECOD)",
        "live.swe.bar.75.dep-span (online)",
        "live.swe.bar.100.size (flat)",
        "live.swe.bar.100.auditable (size+deps)",
        "live.swe.bar.100.full",
        "live.swe.bar.100.pyod (ECOD)",
        "live.swe.bar.100.dep-span (online)"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "Exploratory family added after its scores were examined: twenty nonrandom SWE-Gym method-prefix cells against 0.70, two-sided.",
      "id": "live_swegym_threshold_auc",
      "size": 20
    },
    {
      "claim_ids": [
        "live.tau.25.auditable.vs.ecod",
        "live.tau.50.auditable.vs.ecod",
        "live.tau.75.auditable.vs.ecod",
        "live.tau.100.auditable.vs.ecod"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "Auditable against ECOD at all four tau-bench prefixes.",
      "id": "live_tau_auditable_ecod_auc",
      "size": 4
    },
    {
      "claim_ids": [
        "live.tau.bar.25.size (flat)",
        "live.tau.bar.25.auditable (size+deps)",
        "live.tau.bar.25.full",
        "live.tau.bar.25.pyod (ECOD)",
        "live.tau.bar.25.dep-span (online)",
        "live.tau.bar.50.size (flat)",
        "live.tau.bar.50.auditable (size+deps)",
        "live.tau.bar.50.full",
        "live.tau.bar.50.pyod (ECOD)",
        "live.tau.bar.50.dep-span (online)",
        "live.tau.bar.75.size (flat)",
        "live.tau.bar.75.auditable (size+deps)",
        "live.tau.bar.75.full",
        "live.tau.bar.75.pyod (ECOD)",
        "live.tau.bar.75.dep-span (online)",
        "live.tau.bar.100.size (flat)",
        "live.tau.bar.100.auditable (size+deps)",
        "live.tau.bar.100.full",
        "live.tau.bar.100.pyod (ECOD)",
        "live.tau.bar.100.dep-span (online)"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "Twenty nonrandom tau method-prefix cells against 0.70, two-sided.",
      "id": "live_tau_threshold_auc",
      "size": 20
    },
    {
      "claim_ids": [
        "gold.maxspan.stale.floor",
        "gold.hasdep.dropped.floor",
        "gold.pygod.maxspan.matched"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "Three primary Gold localization Top-1 claims.",
      "id": "gold_localization_top1",
      "size": 3
    },
    {
      "claim_ids": [
        "gold.attribution.max-span (higher=stale)",
        "gold.attribution.edge-count (higher=stale)"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "Two Gold attribution features against chance.",
      "id": "gold_attribution_auc",
      "size": 2
    },
    {
      "claim_ids": [
        "pre.rule.flag_risky_perms.vs.flag_all",
        "pre.rule.owasp_excess_permissions.vs.flag_all",
        "pre.rule.owasp_excess_functionality.vs.flag_all",
        "pre.rule.owasp_privilege_escalation.vs.flag_all",
        "pre.rule.unrequested_high_impact.vs.flag_all",
        "pre.rule.sensitive_access.vs.flag_all",
        "pre.rule.owasp_asi_combined.vs.flag_all"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "Seven pooled rule-based PRE methods against flag-all.",
      "id": "pre_rules_flag_all_f1",
      "size": 7
    },
    {
      "claim_ids": [
        "pre.combined.vs.heldout_judge"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "Pooled combined PRE scanner against the held-out judge.",
      "id": "pre_combined_judge_f1",
      "size": 1
    },
    {
      "claim_ids": [
        "pre.source.crewai.best.vs.flag_all",
        "pre.source.n8n.best.vs.flag_all",
        "pre.source.mcp.best.vs.flag_all",
        "pre.source.injecagent.best.vs.flag_all",
        "pre.source.sweagent.best.vs.flag_all",
        "pre.source.synthetic.best.vs.flag_all"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "Selection-aware best non-oracle PRE candidate against flag-all in six sources.",
      "id": "pre_source_best_flag_all_f1",
      "size": 6
    },
    {
      "claim_ids": [
        "pre.precision.owasp_privilege_escalation.vs.base_rate",
        "pre.precision.unrequested_high_impact.vs.base_rate",
        "pre.precision.sensitive_access.vs.base_rate"
      ],
      "correction": "Holm step-down with monotonicity enforcement",
      "description": "Three narrow PRE rules' precision against the capability base rate.",
      "id": "pre_narrow_precision",
      "size": 3
    }
  ],
  "reported_quantities": {
    "pre": {
      "base_rates_by_source": [
        {
          "capability_level": {
            "positive": 144,
            "rate": 0.2408026755852843,
            "total": 598
          },
          "configuration_level": {
            "definition": "configuration has at least one excess capability",
            "positive": 90,
            "rate": 0.30201342281879195,
            "total": 298
          },
          "source": "crewai"
        },
        {
          "capability_level": {
            "positive": 46,
            "rate": 0.08363636363636363,
            "total": 550
          },
          "configuration_level": {
            "definition": "configuration has at least one excess capability",
            "positive": 36,
            "rate": 0.1643835616438356,
            "total": 219
          },
          "source": "n8n"
        },
        {
          "capability_level": {
            "positive": 1457,
            "rate": 0.48534310459693536,
            "total": 3002
          },
          "configuration_level": {
            "definition": "configuration has at least one excess capability",
            "positive": 94,
            "rate": 0.6527777777777778,
            "total": 144
          },
          "source": "mcp"
        },
        {
          "capability_level": {
            "positive": 510,
            "rate": 0.6,
            "total": 850
          },
          "configuration_level": {
            "definition": "configuration has at least one excess capability",
            "positive": 340,
            "rate": 1.0,
            "total": 340
          },
          "source": "injecagent"
        },
        {
          "capability_level": {
            "positive": 625,
            "rate": 0.4021879021879022,
            "total": 1554
          },
          "configuration_level": {
            "definition": "configuration has at least one excess capability",
            "positive": 130,
            "rate": 1.0,
            "total": 130
          },
          "source": "sweagent"
        },
        {
          "capability_level": {
            "positive": 111,
            "rate": 0.6166666666666667,
            "total": 180
          },
          "configuration_level": {
            "definition": "configuration has at least one excess capability",
            "positive": 56,
            "rate": 1.0,
            "total": 56
          },
          "source": "synthetic"
        }
      ],
      "declaration_order_leak": {
        "per_source": {
          "crewai": {
            "configurations": 298,
            "f1": 0.44594594594594594,
            "false_negative": 45,
            "false_positive": 201,
            "precision": 0.33,
            "recall": 0.6875,
            "true_positive": 99
          },
          "injecagent": {
            "configurations": 340,
            "f1": 1.0,
            "false_negative": 0,
            "false_positive": 0,
            "precision": 1.0,
            "recall": 1.0,
            "true_positive": 510
          },
          "mcp": {
            "configurations": 144,
            "f1": 0.6697566628041716,
            "false_negative": 12,
            "false_positive": 1413,
            "precision": 0.5055983205038489,
            "recall": 0.9917638984214139,
            "true_positive": 1445
          },
          "n8n": {
            "configurations": 219,
            "f1": 0.10610079575596817,
            "false_negative": 26,
            "false_positive": 311,
            "precision": 0.06042296072507553,
            "recall": 0.43478260869565216,
            "true_positive": 20
          },
          "sweagent": {
            "configurations": 130,
            "f1": 0.5973645680819911,
            "false_negative": 13,
            "false_positive": 812,
            "precision": 0.4297752808988764,
            "recall": 0.9792,
            "true_positive": 612
          },
          "synthetic": {
            "configurations": 56,
            "f1": 0.6468085106382979,
            "false_negative": 35,
            "false_positive": 48,
            "precision": 0.6129032258064516,
            "recall": 0.6846846846846847,
            "true_positive": 76
          }
        },
        "perfect_sources": [
          "injecagent"
        ],
        "reads": "declaration order only; no name, description, or permission",
        "rule": "flag every declared capability after the first"
      },
      "flag_all_identity": {
        "all_seven_cells_match": true,
        "cells": [
          {
            "capability_base_rate": 0.4296109296109296,
            "direct_micro_f1": 0.6010179702918874,
            "identity_f1": 0.6010179702918874,
            "matches_direct_within_1e-15": true,
            "matches_printed_at_3dp": true,
            "n_capabilities": 6734,
            "n_configurations": 1187,
            "n_excess_capabilities": 2893,
            "printed_f1": 0.601,
            "source": "overall"
          },
          {
            "capability_base_rate": 0.2408026755852843,
            "direct_micro_f1": 0.3881401617250674,
            "identity_f1": 0.3881401617250674,
            "matches_direct_within_1e-15": true,
            "matches_printed_at_3dp": true,
            "n_capabilities": 598,
            "n_configurations": 298,
            "n_excess_capabilities": 144,
            "printed_f1": 0.388,
            "source": "crewai"
          },
          {
            "capability_base_rate": 0.08363636363636363,
            "direct_micro_f1": 0.15436241610738255,
            "identity_f1": 0.15436241610738252,
            "matches_direct_within_1e-15": true,
            "matches_printed_at_3dp": true,
            "n_capabilities": 550,
            "n_configurations": 219,
            "n_excess_capabilities": 46,
            "printed_f1": 0.154,
            "source": "n8n"
          },
          {
            "capability_base_rate": 0.48534310459693536,
            "direct_micro_f1": 0.6535097555505719,
            "identity_f1": 0.6535097555505719,
            "matches_direct_within_1e-15": true,
            "matches_printed_at_3dp": true,
            "n_capabilities": 3002,
            "n_configurations": 144,
            "n_excess_capabilities": 1457,
            "printed_f1": 0.654,
            "source": "mcp"
          },
          {
            "capability_base_rate": 0.6,
            "direct_micro_f1": 0.75,
            "identity_f1": 0.7499999999999999,
            "matches_direct_within_1e-15": true,
            "matches_printed_at_3dp": true,
            "n_capabilities": 850,
            "n_configurations": 340,
            "n_excess_capabilities": 510,
            "printed_f1": 0.75,
            "source": "injecagent"
          },
          {
            "capability_base_rate": 0.4021879021879022,
            "direct_micro_f1": 0.5736576411197797,
            "identity_f1": 0.5736576411197797,
            "matches_direct_within_1e-15": true,
            "matches_printed_at_3dp": true,
            "n_capabilities": 1554,
            "n_configurations": 130,
            "n_excess_capabilities": 625,
            "printed_f1": 0.574,
            "source": "sweagent"
          },
          {
            "capability_base_rate": 0.6166666666666667,
            "direct_micro_f1": 0.7628865979381443,
            "identity_f1": 0.7628865979381444,
            "matches_direct_within_1e-15": true,
            "matches_printed_at_3dp": true,
            "n_capabilities": 180,
            "n_configurations": 56,
            "n_excess_capabilities": 111,
            "printed_f1": 0.763,
            "source": "synthetic"
          }
        ],
        "formula": "F1 = 2p/(1+p), where p is the capability-level base rate",
        "reason": "flag_all precision equals p and recall equals 1"
      },
      "judge_parse_failures": {
        "change_when_excluded": {
          "f1": 0.03624728486018991,
          "precision": 0.0,
          "recall": 0.09832241624464966
        },
        "method": "llm_judge_needed(llama-3.3-70b)",
        "parsed_configurations": 1182,
        "scores_counting_unparsed_as_empty_predictions": {
          "f1": 0.6590804244194987,
          "fn": 750,
          "fp": 1467,
          "precision": 0.5936288088642659,
          "printed_3dp": {
            "f1": 0.659,
            "precision": 0.594,
            "recall": 0.741
          },
          "recall": 0.7407535430349118,
          "tp": 2143
        },
        "scores_excluding_unparsed_configurations": {
          "f1": 0.6953277092796886,
          "fn": 411,
          "fp": 1467,
          "precision": 0.5936288088642659,
          "printed_3dp": {
            "f1": 0.695,
            "precision": 0.594,
            "recall": 0.839
          },
          "recall": 0.8390759592795615,
          "tp": 2143
        },
        "unparsed": [
          {
            "declared_capabilities": 622,
            "excess_capabilities": 337,
            "instance_id": "mcp-0071-com-adbutler-mcp-server",
            "source": "mcp"
          },
          {
            "declared_capabilities": 7,
            "excess_capabilities": 0,
            "instance_id": "n8n-9277",
            "source": "n8n"
          },
          {
            "declared_capabilities": 5,
            "excess_capabilities": 0,
            "instance_id": "n8n-6542",
            "source": "n8n"
          },
          {
            "declared_capabilities": 9,
            "excess_capabilities": 1,
            "instance_id": "n8n-4366",
            "source": "n8n"
          },
          {
            "declared_capabilities": 2,
            "excess_capabilities": 1,
            "instance_id": "n8n-10096",
            "source": "n8n"
          }
        ],
        "unparsed_configurations": 5
      },
      "micro_score_definition": "sum TP, FP, and FN over capabilities, then form the ratio",
      "oracle_consistency": {
        "definition": "declared capabilities minus minimal reference",
        "is_label_identity": true,
        "matches_excess_set": 1187,
        "total_configurations": 1187
      },
      "resampling_unit": "configuration cluster",
      "scoring_unit": "capability"
    }
  },
  "schema_version": "1.1.0",
  "settings": {
    "alpha": 0.05,
    "bootstrap_replicates": 10000,
    "corpus_revisions": {
      "SWE-Gym": {
        "repo_id": "SWE-Gym/OpenHands-Sampled-Trajectories",
        "revision": "baf3a4e4bff514d48ddc08a93a2ade5c126212c7"
      },
      "Who&When": {
        "repo_id": "Kevin355/Who_and_When",
        "revision": "59b9fcba1aaed7bbf206b5f4d3c68b8face2f49c"
      },
      "tau-bench": {
        "repo_id": "AgentSuite/tau-bench-trajectories",
        "revision": "382e57d1784b55c5155f4ef394ef48f1c747a287"
      }
    },
    "cv_seeds": [
      0,
      1,
      2,
      3,
      4
    ],
    "no_api_key_required": true,
    "package_versions": {
      "numpy": "2.2.6",
      "pygod": "1.1.0",
      "pyod": "3.6.5",
      "scikit-learn": "1.9.0",
      "scipy": "1.17.1",
      "torch": "2.10.0+cu128",
      "torch-geometric": "2.7.0"
    },
    "python": "3.12.12",
    "random_seed": 20260817,
    "randomization_replicates": 200000,
    "sections": [
      "localization",
      "detection",
      "live",
      "gold",
      "pre"
    ],
    "tau_task_clustering": {
      "applies_to": "every printed tau-bench interval",
      "axis": "task-cluster resampling",
      "draws": 10000,
      "method": "task-clustered stratified percentile bootstrap",
      "monte_carlo_noise_on_one_endpoint": 0.002,
      "no_clustered_p_value": "no cluster-aware null test is constructed, so test.p_raw stays the independent-run DeLong p that Holm adjusts",
      "seed": 20260907,
      "seed_is_fixed_here": "not taken from --seed, so a regenerated block and the manuscript compare like with like",
      "stratum": "tau-bench domain",
      "swegym": "untouched: 376 runs carry 376 distinct task ids, so run-level and task-level resampling coincide, and agent_graph_swegym.load_runs reads no instance identifier in any case",
      "unit": "tau-bench task instance; all four agent-model attempts travel together"
    }
  },
  "stated_claim_mismatches": []
}

